Network-Controlled Repeater -- An Introduction

In fifth generation (5G) wireless cellular networks, millimeter wave spectrum opens room for several potential improvements in throughput, reliability, latency, among other aspects. However, it also brings challenges, such as a higher influence of blockage which may significantly limit the coverage. In this context, network-controlled repeaters (NCRs) are network nodes with low complexity that represent a technique to overcome coverage problems. In this paper, we introduce the NCR concept and study its performance gains and deployment options. Particularly, presenting the main specifications of NCR as agreed in 3rd generation partnership project (3GPP) Rel-18, we analyze different NCR deployments in an urban scenario and compare its performance with alternative deployments. As demonstrated, with a proper network planning and beamforming design, NCR is an attractive solution to cover blind spots the base stations (BSs) may have.

==> figs/plots/data/downlink/mcs/mcs_scenario_NCR_0_BS_1.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,1272431,6.062075878818797
1,151763.0,0.7230245267501162,7660,0.03649353185497051
2,252164.0,1.201351823325951,15052,0.071710266511882
3,293719.0,1.3993268515548412,24944,0.11883742279247839
4,413393.0,1.9694739705119875,30939,0.14739861384607478
5,526493.0,2.508301444767492,45446,0.21651240844399347
6,786642.0,3.747695154759493,63033,0.3002998424822919
7,815242.0,3.8839503781344478,83184,0.3963026049378417
8,1130775.0,5.387202804608914,103960,0.49528297279931255
9,1190555.0,5.672004806474467,123294,0.587393409468242
10,1296874.0,6.178526453117889,141278,0.6730722184603817
11,1117874.0,5.325740264862051,136038,0.6481079747371382
12,896494.0,4.271048609241506,113084,0.538751247557113
13,897377.0,4.275255370158991,106533,0.5075411787344091
14,851422.0,4.056317999872416,106495,0.5073601403257291
15,9096803.0,43.33870366304064,171491,0.8170120458669383


==> figs/plots/data/downlink/mcs/mcs_scenario_NCR_0_BS_2.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,2009813,8.22892712443275
1,3845.0,0.015742870005042223,129,0.000528174312262795
2,16876.0,0.06909666429261185,525,0.0021495466196741657
3,59617.0,0.24409432538117093,2406,0.009851065079878176
4,207468.0,0.8494516916010662,9638,0.03946158156270402
5,390213.0,1.5976781621007907,29869,0.1222948723486622
6,688040.0,2.8170934403821195,56153,0.2299114120658351
7,1067775.0,4.371870746328728,98125,0.4017604991533857
8,1722109.0,7.050959199353253,162172,0.6639929036300929
9,1911288.0,7.825528875473899,210585,0.8622138569601603
10,2211722.0,9.055618188112351,253442,1.0376864654923046
11,2100097.0,8.598583633024488,258958,1.060271035309681
12,1713533.0,7.015845843524062,226002,0.9253368288373347
13,1647416.0,6.745138083804067,212715,0.870934874674267
14,1344034.0,5.502978555099328,187055,0.7658732246536211
15,7329909.0,30.011392597084274,302039,1.2366607837328862


==> figs/plots/data/downlink/mcs/mcs_scenario_NCR_31_BS_1.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,746551,3.84994759736105
1,34819.0,0.17956084097739392,3049,0.01572362802320785
2,63042.0,0.32510625052117714,5351,0.02759499296562322
3,97552.0,0.5030735850836248,8788,0.04531952872021993
4,155399.0,0.8013893313146857,14046,0.07243492266775252
5,227133.0,1.1713200406019246,20901,0.10778601158185216
6,343410.0,1.7709580516398187,32677,0.168514592625242
7,414985.0,2.140068801315483,43559,0.22463283472053483
8,619723.0,3.195898304173971,60225,0.3105790415538513
9,612814.0,3.160268738410657,69293,0.3573425243070323
10,654648.0,3.3760057848924143,73490,0.37898636386538037
11,615320.0,3.1731921270056587,73313,0.37807357863740143
12,516996.0,2.666137354374013,65369,0.3371065399308212
13,508782.0,2.623777931421363,66623,0.34357339120701097
14,438988.0,2.263851760791068,65219,0.3363329931274492
15,13341037.0,68.7994435001157,144648,0.745946653427671


==> figs/plots/data/downlink/mcs/mcs_scenario_NCR_32_BS_2.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,1105466,5.092143688454219
1,130496.0,0.6011079334583983,9840,0.04532630935224558
2,236531.0,1.0895403737191056,18394,0.08472887542939078
3,352791.0,1.6250725612487877,29989,0.1381392978825704
4,518339.0,2.3876416527778073,47035,0.21665883743728362
5,626740.0,2.8869726751449587,62156,0.28631118740835126
6,800460.0,3.6871847138311478,77661,0.35773236896389676
7,823596.0,3.7937568167959403,88580,0.4080289108152352
8,967465.0,4.456465231450231,101451,0.46731701322100266
9,874569.0,4.0285553906386244,96179,0.4430324295924419
10,919958.0,4.23763220519036,98319,0.452889980610105
11,880389.0,4.0553642443408675,92245,0.4249111185160461
12,696798.0,3.2096831000026445,82348,0.3793222482254796
13,673484.0,3.1022910698971304,74920,0.3451064122632357
14,587822.0,2.707703436591027,67986,0.31316610443310655
15,11514342.0,53.03888490645875,158363,0.7294725943038279


==> figs/plots/data/downlink/sinr_all.csv <==
,Direct_BS_1_x,Direct_BS_1_y,Direct_BS_2_x,Direct_BS_2_y,Direct_NCR_31_BS_1_x,Direct_NCR_31_BS_1_y,Direct_NCR_32_BS_2_x,Direct_NCR_32_BS_2_y,Ncr_NCR_31_BS_1_x,Ncr_NCR_31_BS_1_y,Ncr_NCR_32_BS_2_x,Ncr_NCR_32_BS_2_y
0,-20.0,0.0,-20.0,4.094374513665077e-08,-20.0,1.8414759082988758e-05,-20.0,4.758747069397733e-05,-20.0,2.3748070024034235e-06,-20.0,6.909780379540417e-07
1,-19.5,0.0,-19.5,4.094374513665077e-08,-19.5,2.1058462119655457e-05,-19.5,5.251031248990601e-05,-19.5,2.612287702643766e-06,-19.5,8.884003345123393e-07
2,-19.0,0.0,-19.0,4.094374513665077e-08,-19.0,2.3611002982644e-05,-19.0,6.149233962633731e-05,-19.0,2.849768402884108e-06,-19.0,9.87111482791488e-07
3,-18.5,0.0,-18.5,4.094374513665077e-08,-18.5,2.6345868192988865e-05,-18.5,7.185621709145034e-05,-18.5,3.205989453244621e-06,-18.5,1.4806672241872322e-06
4,-18.0,0.0,-18.0,4.094374513665077e-08,-18.0,2.9992355140115348e-05,-18.0,8.524289215055467e-05,-18.0,3.7996912038454776e-06,-18.0,1.579378372466381e-06
5,-17.5,0.0,-17.5,4.094374513665077e-08,-17.5,3.591789642919589e-05,-17.5,0.0001000114175383,-17.5,4.393392954446334e-06,-17.5,2.171645262141274e-06
6,-17.0,0.0,-17.0,4.094374513665077e-08,-17.0,4.275505945505805e-05,-17.0,0.0001158163306726,-17.0,5.10583505516736e-06,-17.0,2.8626233000953155e-06
7,-16.5,0.0,-16.5,4.094374513665077e-08,-16.5,5.10508172597708e-05,-16.5,0.0001340394818821,-16.5,5.937017506008558e-06,-16.5,3.751023634607655e-06
8,-16.0,0.0,-16.0,4.094374513665077e-08,-16.0,6.11698185380468e-05,-16.0,0.0001606401007092,-16.0,6.886940306969928e-06,-16.0,5.231690858794887e-06
9,-15.5,0.0,-15.5,1.2283123540995233e-07,-15.5,7.338554981092054e-05,-15.5,0.0001893998606749,-15.5,8.19308415829181e-06,-15.5,7.403336120936161e-06
10,-15.0,0.0,-15.0,2.4566247081990466e-07,-15.0,9.1071011504484e-05,-15.0,0.00022921442327,-15.0,1.0449150810575063e-05,-15.0,8.2917364554485e-06
11,-14.5,0.0,-14.5,4.094374513665077e-07,-14.5,0.0001095769327611,-14.5,0.0002772337221917,-14.5,1.2942698163098656e-05,-14.5,1.1845337793497856e-05
12,-14.0,0.0,-14.0,4.913249416398093e-07,-14.0,0.0001304530705334,-14.0,0.0003328531979212,-14.0,1.6504908666703794e-05,-14.0,1.490538339015147e-05
13,-13.5,0.0,-13.5,6.550999221864124e-07,-13.5,0.0001536994248213,-13.5,0.0004026366395196,-13.5,2.1017041971270296e-05,-13.5,1.8853829321317424e-05
14,-13.0,0.0,-13.0,6.960436673230631e-07,-13.0,0.0001783132117144,-13.0,0.0004795884296981,-13.0,2.6004136676317488e-05,-13.0,2.3394542142158267e-05
15,-12.5,4.764168649473957e-08,-12.5,7.779311575963647e-07,-12.5,0.0002100376481544,-12.5,0.0005715678422009,-12.5,3.3128557683527754e-05,-12.5,2.9218499890628048e-05
16,-12.0,4.764168649473957e-08,-12.0,9.826498832796186e-07,-12.0,0.0002513341128306,-12.0,0.000678056683155,-12.0,4.132164184181957e-05,-12.0,3.711539175295995e-05
17,-11.5,4.764168649473957e-08,-11.5,1.105481118689571e-06,-11.5,0.0003021114435694,-11.5,0.0008032868691918,-11.5,5.0227168100832406e-05,-11.5,4.728264002571228e-05
18,-11.0,4.764168649473957e-08,-11.0,1.3511435895094756e-06,-11.0,0.0003589966399446,-11.0,0.0009501084666142,-11.0,6.0082617160806616e-05,-11.0,5.754859944674376e-05
19,-10.5,4.764168649473957e-08,-10.5,1.7196372957393324e-06,-10.5,0.0004239952697771,-10.5,0.0011279353307864,-10.5,7.088798902174219e-05,-10.5,6.949264838852076e-05
20,-10.0,2.3820843247369787e-07,-10.0,2.12907474710584e-06,-10.0,0.0004978366304564,-10.0,0.0013397038936569,-10.0,8.406816788508119e-05,-10.0,8.824776656155903e-05
21,-9.5,5.717002379368749e-07,-9.5,2.3337934727890942e-06,-9.5,0.0005880871823978,-9.5,0.0016003554119045,-9.5,0.0001000981151513,-9.5,0.000110359063776
22,-9.0,1.810384086800104e-06,-9.0,2.9888933949755065e-06,-9.0,0.0006848102486703,-9.0,0.0019300130809406,-9.0,0.0001227775220242,-9.0,0.0001368136515149
23,-8.5,8.337295136579425e-06,-8.5,3.9305995331184745e-06,-8.5,0.0007954811275156,-8.5,0.0023359316149909,-8.5,0.0001489003990506,-8.5,0.000172941931785
24,-8.0,8.68031527934155e-05,-8.0,5.977786789951013e-06,-8.0,0.0009291248741278,-8.0,0.0028447116328824,-8.0,0.0001790604479812,-8.0,0.0002196323049211
25,-7.5,0.0004884702116305,-7.5,1.1464248638262217e-05,-7.5,0.0011123608432209,-7.5,0.0034715534882306,-7.5,0.0002196696477223,-7.5,0.0002791551273334
26,-7.0,0.0016015705748936,-7.0,2.62858843777298e-05,-7.0,0.001380286471661,-7.0,0.0042396895396866,-7.0,0.0002770212368303,-7.0,0.0003538794665807
27,-6.5,0.0034706968611417,-6.5,5.53149996796152e-05,-6.5,0.0017277055155485,-6.5,0.0051806432478733,-6.5,0.0003486216679528,-6.5,0.0004383762095076
28,-6.0,0.005845587291218,-6.0,0.0001045293813338,-6.0,0.0021732150583137,-6.0,0.0062609911079658,-6.0,0.0004285339235836,-6.0,0.0005526837192149
29,-5.5,0.008503659905819,-5.5,0.0001778186851284,-5.5,0.0027221025060299,-5.5,0.0075158839376999,-5.5,0.0005394374105959,-5.5,0.0006916690159919
30,-5.0,0.0114358627845107,-5.0,0.0002803827666957,-5.0,0.0033385411244416,-5.0,0.0089301213834601,-5.0,0.0006679144694259,-5.0,0.0008529630322801
31,-4.5,0.014567064987691,-4.5,0.0004295408302286,-4.5,0.0040582664856307,-4.5,0.0104904031358329,-4.5,0.0008321323736421,-4.5,0.0010257075417686
32,-4.0,0.0179894531787271,-4.0,0.0006440451109995,-4.0,0.0048793641839499,-4.0,0.0122218615976711,-4.0,0.0010330410460454,-4.0,0.00123270481971
33,-3.5,0.0216739659288573,-3.5,0.0009358511825884,-3.5,0.0058062100037358,-3.5,0.014147297299398,-3.5,0.0012813271181467,-3.5,0.0014751393998835
34,-3.0,0.0253034048893995,-3.0,0.0013334149478653,-3.0,0.006833516538915,-3.0,0.0162665375097226,-3.0,0.0015734283794423,-3.0,0.0017364278093785
35,-2.5,0.0289656689719367,-2.5,0.0018726031275698,-2.5,0.0079952872802695,-2.5,0.0185820868323654,-2.5,0.0019215750859947,-2.5,0.0020528957507614
36,-2.0,0.0328643787445472,-2.0,0.0026361630306232,-2.0,0.0092957156877885,-2.0,0.0211727107360615,-2.0,0.0023327729184608,-2.0,0.0024623495938233
37,-1.5,0.0373491289027295,-1.5,0.0037012326728629,-1.5,0.0107113730828366,-1.5,0.0240488594639215,-1.5,0.0028051220312389,-1.5,0.0029164208759074
38,-1.0,0.04235255410178,-1.0,0.0051813490595528,-1.0,0.0122535635749501,-1.0,0.0272111375754641,-1.0,0.0033463405470866,-1.0,0.0033917150548715
39,-0.5,0.047800619160886,-0.5,0.0071984017199648,-0.5,0.0139414312206013,-0.5,0.0305779295356516,-0.5,0.0040060619323543,-0.5,0.0038953393333917
40,0.0,0.0533228623258642,0.0,0.0096988362354601,0.0,0.0158270296209604,0.0,0.0341587355654937,0.0,0.0047833362642409,0.0,0.0044164354851573
41,0.5,0.0591782638045002,0.5,0.0125770996310763,0.5,0.0179016072073543,0.5,0.0379209094509753,0.5,0.0056710391217393,0.5,0.0049705011604482
42,1.0,0.0654677286887897,1.0,0.0157539657599742,1.0,0.0202373644213362,1.0,0.0418945064367451,1.0,0.0066705953890509,1.0,0.0055433219539121
43,1.5,0.0720926863293752,1.5,0.019524065812157,1.5,0.0228092316651445,1.5,0.0461686558690033,1.5,0.0077641940136577,1.5,0.0061496058266426
44,2.0,0.0794401301456535,2.0,0.0239672400906412,2.0,0.0257058185715944,2.0,0.0508225550447123,2.0,0.008884984178442,2.0,0.0067828378428534
45,2.5,0.0879603693583727,2.5,0.0285296834987085,2.5,0.0289012350833614,2.5,0.0559033596063384,2.5,0.0100645508165358,2.5,0.0074577259636379
46,3.0,0.0978334419007965,3.0,0.0333508504322943,3.0,0.0323998569847819,3.0,0.0613607183825303,3.0,0.0113014690437376,3.0,0.0081829567700448
47,3.5,0.107587743718789,3.5,0.0385914041473147,3.5,0.0361293926721292,3.5,0.0670472915819923,3.5,0.0126402664913425,3.5,0.0089698820441262
48,4.0,0.1173843513543888,4.0,0.0445393838908063,4.0,0.0401439924765681,4.0,0.0730763909316763,4.0,0.0138923834833597,4.0,0.0098277806338203
49,4.5,0.127739128988961,4.5,0.0514870461155543,4.5,0.04433562922229,4.5,0.079360441667002,4.5,0.0151116093983937,4.5,0.0107227946152673
50,5.0,0.1381492186215535,5.0,0.05935238050005,5.0,0.0486725784728549,5.0,0.0859041075328288,5.0,0.0163548208641518,5.0,0.0116451515847877
51,5.5,0.1484282936162855,5.5,0.0678987321974037,5.5,0.0534445536162119,5.5,0.0928018725453804,5.5,0.017636504203349,5.5,0.0125404616996796
52,6.0,0.1593521988377239,6.0,0.0771951323619156,6.0,0.0586817293318487,6.0,0.0999728120947831,6.0,0.0189453790827236,6.0,0.013429256878785
53,6.5,0.1709900623729723,6.5,0.0871658350650831,6.5,0.0644317834365988,6.5,0.1074696092248182,6.5,0.0203104181477051,6.5,0.0143409530442912
54,7.0,0.1826654675571787,7.0,0.0979581968456529,7.0,0.0707807730224144,7.0,0.1151871569448602,7.0,0.0217952662259579,7.0,0.0152865071336572
55,7.5,0.1948458269765428,7.5,0.1096760510412915,7.5,0.0777600578770408,7.5,0.123188329444864,7.5,0.0234197529559519,7.5,0.0162449923834477
56,8.0,0.2075207547434087,8.0,0.1223766779514452,8.0,0.0853516790522634,8.0,0.1315866975487184,8.0,0.0251327012467855,8.0,0.017236249734467
57,8.5,0.2209983020026516,8.5,0.1360820234235071,8.5,0.0936993992959727,8.5,0.1403877022920924,8.5,0.0268639355515376,8.5,0.0182614637204942
58,9.0,0.2351336380273273,9.0,0.1509111518683347,9.0,0.1029789792790202,9.0,0.1496080122445757,9.0,0.0286565586173018,9.0,0.0193453121285993
59,9.5,0.2501621127487199,9.5,0.1662495795589171,9.5,0.1126087131711655,9.5,0.1590941556540392,9.5,0.0304653303706824,9.5,0.0205107946563312
60,10.0,0.2659963989554846,10.0,0.1822881043475911,10.0,0.1221968771121136,10.0,0.168904256599933,10.0,0.0322654340785042,10.0,0.0218620515651244
61,10.5,0.2822972401980922,10.5,0.1990958392761473,10.5,0.1322114065393544,10.5,0.179043065192762,10.5,0.0340853674247961,10.5,0.0234185289511901
62,11.0,0.2988340507139083,11.0,0.2163844584913335,11.0,0.1427626076830386,11.0,0.1895247453983952,11.0,0.0358848774308672,11.0,0.0247567559884105
63,11.5,0.314843610685287,11.5,0.2342132894798527,11.5,0.1542326323752249,11.5,0.2003602656538164,11.5,0.0377346146050393,11.5,0.0261357507298702
64,12.0,0.3300732286070604,12.0,0.2520717227961057,12.0,0.1667649698772829,12.0,0.2117567307770368,12.0,0.0396096434737869,12.0,0.0275970705689947
65,12.5,0.3453399594026132,12.5,0.2701824514698906,12.5,0.1794042406090654,12.5,0.2233849149272481,12.5,0.0414698297987695,12.5,0.0305151695344229
66,13.0,0.3604495202744199,13.0,0.2885680764485231,13.0,0.1922606596385492,13.0,0.23529093735917,13.0,0.0433668256322894,13.0,0.0340696592728068
67,13.5,0.3752672758164463,13.5,0.3069233621120094,13.5,0.2052484433603033,13.5,0.2475348221964545,13.5,0.0452563408237516,13.5,0.0359006523622367
68,14.0,0.3898886046850549,14.0,0.325277869844338,14.0,0.2185006885478977,14.0,0.2599844300014216,14.0,0.0472098570639287,14.0,0.0377517825259156
69,14.5,0.4044316106210661,14.5,0.3438490518759298,14.5,0.2319538551662789,14.5,0.2727565271268447,14.5,0.0491767909636693,14.5,0.0397516703900511
70,15.0,0.4190983420169041,15.0,0.3624459056357222,15.0,0.2455275381782625,15.0,0.2858604410624425,15.0,0.0512140191506811,15.0,0.041858462427773
71,15.5,0.4334657406964957,15.5,0.380933193933529,15.5,0.2595885741707296,15.5,0.2992824396705738,15.5,0.0532726206007145,15.5,0.0440719612167846
72,16.0,0.4469692050331917,16.0,0.3992608016253029,16.0,0.2729941541344507,16.0,0.3130451507503706,16.0,0.0553535452365705,16.0,0.0463627508348988
73,16.5,0.4601992537310944,16.5,0.4175433711974264,16.5,0.2864570751054154,16.5,0.3272649951920245,16.5,0.0574680733915105,16.5,0.0487622214272684
74,17.0,0.4734377350075067,17.0,0.4357913842486546,17.0,0.2996359347431989,17.0,0.3419166678613914,17.0,0.0595750021640428,17.0,0.0512736304617865
75,17.5,0.486983219311691,17.5,0.4540064785287929,17.5,0.312743232074645,17.5,0.3571044984582868,17.5,0.0617002169504937,17.5,0.0539757494347799
76,18.0,0.5005140776181215,18.0,0.4719788173440161,18.0,0.3266420905601387,18.0,0.3726390871220358,18.0,0.0638237693720428,18.0,0.0568788443056697
77,18.5,0.513722639915415,18.5,0.4896895665715611,18.5,0.3399685417571071,18.5,0.3881860260730975,18.5,0.0660274715299231,18.5,0.0599950565456941
78,19.0,0.5268788439992509,19.0,0.5073938466873746,19.0,0.3531587966666004,19.0,0.4039031917115235,19.0,0.0682995681294725,19.0,0.0634570539381404
79,19.5,0.5400387641346334,19.5,0.525199339741166,19.5,0.3658534939999792,19.5,0.4198122618143453,19.5,0.0705464917747965,19.5,0.0670422428436391
80,20.0,0.5532081173239417,20.0,0.5430070847009397,20.0,0.3784580319435903,20.0,0.4362061022855977,20.0,0.0728466110969744,20.0,0.0707933651893951
81,20.5,0.5665952406622176,20.5,0.5608439816072508,20.5,0.3913818198194223,20.5,0.4530754720012077,20.5,0.0751439993910994,20.5,0.074748523478644
82,21.0,0.5792306258292929,21.0,0.5785124359460697,21.0,0.4039622909491824,21.0,0.4703572376742837,21.0,0.0774905461901743,21.0,0.0789660560000189
83,21.5,0.5914763020008412,21.5,0.5959651576917636,21.5,0.415936442461809,21.5,0.4875489239790587,21.5,0.0798889825222516,21.5,0.0835027216637803
84,22.0,0.6027094017676304,22.0,0.6129344975823742,22.0,0.4276358311829696,22.0,0.5044749495581448,22.0,0.0824333507446266,22.0,0.0884648323766248
85,22.5,0.6132180144078941,22.5,0.6294778178048379,22.5,0.4389878008602427,22.5,0.5214729177199677,22.5,0.0851767277938031,22.5,0.0944215566195301
86,23.0,0.6234735067678112,23.0,0.6458308724436517,23.0,0.4501919966539836,23.0,0.5385097504222848,23.0,0.0882021131745149,23.0,0.1011165415404151
87,23.5,0.6332969366729075,23.5,0.661823663069008,23.5,0.4616468884253393,23.5,0.5555003775042366,23.5,0.0913184536634188,23.5,0.1074354369863565
88,24.0,0.6428578132437314,24.0,0.6772725979277142,24.0,0.4727565490449759,24.0,0.5723621470430389,24.0,0.0946474581193879,24.0,0.1138190869455691
89,24.5,0.6521265509929695,24.5,0.6920681525015298,24.5,0.4830867730796642,24.5,0.5890701857327754,24.5,0.0983411141905761,24.5,0.1201977026362194
90,25.0,0.6608862849636977,25.0,0.7062056592035091,25.0,0.4926936252662163,25.0,0.605702654482662,25.0,0.102609592296696,25.0,0.1270827065175417
91,25.5,0.6691533086126974,25.5,0.720024541680835,25.5,0.5023056736966681,25.5,0.6225022407566736,25.5,0.1072594644074019,25.5,0.1342363034333316
92,26.0,0.677017998219249,26.0,0.7334855758256664,26.0,0.5118073247347955,26.0,0.6388690487808711,26.0,0.1128704209119805,26.0,0.1419161294805977
93,26.5,0.6846430501427321,26.5,0.7464317833191497,26.5,0.5205984577912754,26.5,0.6550430886842177,26.5,0.1196440829249358,26.5,0.1502709423597966
94,27.0,0.6925265105737627,27.0,0.7589347338277836,27.0,0.5286242843997272,27.0,0.670943004028612,27.0,0.1273814416194663,27.0,0.1591994644327939
95,27.5,0.7000975368247607,27.5,0.771090235715188,27.5,0.5357116875923359,27.5,0.6862387053167901,27.5,0.1360043658451932,27.5,0.1686726746219955
96,28.0,0.7073160145956976,28.0,0.7827882731381804,28.0,0.5422564023650385,28.0,0.700584298138354,28.0,0.1456931034535987,28.0,0.178977526235449
97,28.5,0.7139101957068076,28.5,0.794063566392637,28.5,0.5484687398525105,28.5,0.7143509820378457,28.5,0.1571700707348139,28.5,0.190120632920089
98,29.0,0.7199514474044595,29.0,0.8046682011017552,29.0,0.5544740480435595,29.0,0.7274981651618605,29.0,0.1714471729525631,29.0,0.201857487161628
99,29.5,0.7256380067461581,29.5,0.8146388219174324,29.5,0.5601674904384554,29.5,0.739517153858152,29.5,0.1886009976326736,29.5,0.2159605463385666
100,30.0,0.7310119413410783,30.0,0.8241416195011783,30.0,0.5658325813973375,30.0,0.7506845772893935,30.0,0.2075038676700543,30.0,0.2300238249227486
101,30.5,0.7363567192238636,30.5,0.8330521658115224,30.5,0.5714154440755618,30.5,0.7609341066398081,30.5,0.2296622418866796,30.5,0.2443068345230001
102,31.0,0.7412326076281677,31.0,0.8414637716436314,31.0,0.5768339413546444,31.0,0.7701991539966825,31.0,0.2535311895871362,31.0,0.2594927549965609
103,31.5,0.7455864384318625,31.5,0.8494176264051125,31.5,0.5820516995272876,31.5,0.7788257001360605,31.5,0.2811954350984838,31.5,0.2761017940948622
104,32.0,0.74979262764911,32.0,0.8570303378821151,32.0,0.5872974444872502,32.0,0.7866892057970694,32.0,0.3117966044297037,32.0,0.2936643828855401
105,32.5,0.753655749081909,32.5,0.86419279099385,32.5,0.5924437315157297,32.5,0.7939993667670869,32.5,0.342376400497902,32.5,0.31180620869432
106,33.0,0.7573478845018783,33.0,0.8709358163804051,33.0,0.5976775342309404,33.0,0.8009595741413658,33.0,0.3728673787842104,33.0,0.3309446222561262
107,33.5,0.7611792289297853,33.5,0.8772041399858458,33.5,0.6036152912512939,33.5,0.8077520594320008,33.5,0.4035000143082122,33.5,0.3510253324394052
108,34.0,0.7652252467970375,34.0,0.8830791989192489,34.0,0.6101432321840397,34.0,0.814073592857492,34.0,0.4349768937215684,34.0,0.3717576349124748
109,34.5,0.7691225273190532,34.5,0.8884037691992898,34.5,0.6177296571153627,34.5,0.819975993805165,34.5,0.468927490848978,34.5,0.3934862290051258
110,35.0,0.773381122391445,35.0,0.8930830251122319,35.0,0.6236426180244756,35.0,0.8254658260640809,35.0,0.5015847680828789,35.0,0.4159403500376287
111,35.5,0.7778732093693475,35.5,0.897365249528584,35.5,0.630225620910123,35.5,0.8307021751533292,35.5,0.5318189109918773,35.5,0.4391458603308323
112,36.0,0.7821106991746221,36.0,0.901216950464824,36.0,0.6371922342226082,36.0,0.8357876434598147,36.0,0.559912046647859,36.0,0.4633526965121797
113,36.5,0.7860862073458621,36.5,0.9047686156367029,36.5,0.6441549275616252,36.5,0.8406393199638162,36.5,0.5868339274902553,36.5,0.4875340652172711
114,37.0,0.7896397530998183,37.0,0.9080959909727232,37.0,0.6523027291584583,37.0,0.845260227462928,37.0,0.6122931646998713,37.0,0.5114652011614749
115,37.5,0.7943139742451901,37.5,0.91122614028842,37.5,0.6625775265915502,37.5,0.8496775711354958,37.5,0.6372725721546517,37.5,0.5344883919638069
116,38.0,0.7988940077763619,38.0,0.9142261703820728,38.0,0.6729020985714705,38.0,0.8540691778456919,38.0,0.6601715299349766,38.0,0.5574817719993588
117,38.5,0.8029587488264066,38.5,0.9171155704763662,38.5,0.6819701823115847,38.5,0.8585822146535209,38.5,0.6826468221460728,38.5,0.5798580099358693
118,39.0,0.8076183439740247,39.0,0.9198572864819516,39.0,0.6912834011367194,39.0,0.8629700212753131,39.0,0.7034686549817455,39.0,0.6011494123527921
119,39.5,0.8127388247967927,39.5,0.9222662117270666,39.5,0.7028750361685924,39.5,0.8673252680487358,39.5,0.723436625959704,39.5,0.6217307854801428
120,40.0,0.8180209538618375,40.0,0.9245122627540278,40.0,0.7168389844460923,40.0,0.8713695121325595,40.0,0.7411674100010485,40.0,0.6413118198308327
121,40.5,0.8240462455945137,40.5,0.9266866212832549,40.5,0.731117351060608,40.5,0.8754001104443875,40.5,0.758010966146295,40.5,0.6603862685685541
122,41.0,0.830351765727152,41.0,0.9287857252089206,41.0,0.7431616062847932,41.0,0.8793356201804731,41.0,0.7732905931401087,41.0,0.678261475565832
123,41.5,0.8362008785031706,41.5,0.9308864668843918,41.5,0.7546175008400594,41.5,0.8832500566990463,41.5,0.7862463527417206,41.5,0.6959175438139302
124,42.0,0.8423089238452882,42.0,0.9329963799587736,42.0,0.7664029466531722,42.0,0.8870333901676858,42.0,0.7978218745135356,42.0,0.7142499808500372
125,42.5,0.8478886228841791,42.5,0.9351639008825628,42.5,0.7782025226032051,42.5,0.890505980043663,42.5,0.8081528786757411,42.5,0.7326796483671991
126,43.0,0.8535895700151991,43.0,0.9372084267959616,43.0,0.791873019843635,43.0,0.894076249464749,43.0,0.81806235459502,43.0,0.750453676437491
127,43.5,0.8598242946017062,43.5,0.939221139419389,43.5,0.8066562425759805,43.5,0.8978672694758417,43.5,0.8282476643476281,43.5,0.7679888235289473
128,44.0,0.8657463467997483,44.0,0.941251621628206,44.0,0.8200794168392215,44.0,0.901841902849358,44.0,0.838526778976831,44.0,0.7842790256183069
129,44.5,0.8718957927674298,44.5,0.9433018796659236,44.5,0.8332320217709857,44.5,0.9058402004097532,44.5,0.8475307409860935,44.5,0.7996836899964543
130,45.0,0.8786846854512437,45.0,0.9453125860458392,45.0,0.8463548166719571,45.0,0.9096332068306936,45.0,0.8560907328262566,45.0,0.8140960112009514
131,45.5,0.8847190767460404,45.5,0.947273463887924,45.5,0.8580158261179992,45.5,0.9134850282562482,45.5,0.8637858199561445,45.5,0.8272303191686784
132,46.0,0.8904744783247239,46.0,0.94919736952815,46.0,0.8690043322088176,46.0,0.9173332223246904,46.0,0.8716890589197929,46.0,0.8399621817848713
133,46.5,0.895889908828581,46.5,0.9511921487912076,46.5,0.8796249989288445,46.5,0.9212870415776307,46.5,0.8795913479606404,46.5,0.8526159638827754
134,47.0,0.901192190327013,47.0,0.9532324574988572,47.0,0.8905696560141235,47.0,0.9254127284652012,47.0,0.8880417424576427,47.0,0.8651747858560349
135,47.5,0.9072707931068767,47.5,0.9553065038524994,47.5,0.9004948465111599,47.5,0.929356529303259,47.5,0.8954869998908777,47.5,0.8767182649580951
136,48.0,0.913568118869438,48.0,0.9576246977583912,48.0,0.9103172060762872,48.0,0.9332810706023608,48.0,0.902777538647906,48.0,0.8875735299343531
137,48.5,0.9191462457326746,48.5,0.9599635682555774,48.5,0.9197243219403104,48.5,0.9372165803384462,48.5,0.910786931484562,48.5,0.8983957266759376
138,49.0,0.92462218117838,49.0,0.9622271432054572,49.0,0.929014020924636,49.0,0.9412331010500508,49.0,0.918063221399576,49.0,0.9085475760095584
139,49.5,0.930815028722458,49.5,0.9644108778523204,49.5,0.9368873332165242,49.5,0.9455037958564873,49.5,0.9249869712150832,49.5,0.9186067355749452
140,50.0,0.937310496259151,50.0,0.9665745910078118,50.0,0.9447993894322256,50.0,0.9500099234126728,50.0,0.9318980158131274,50.0,0.9280557615328184
141,50.5,0.9442020091356744,50.5,0.9687850209765042,50.5,0.9511605035871404,50.5,0.954491782222461,50.5,0.9390730202094888,50.5,0.936485496173561
142,51.0,0.9496832328085808,51.0,0.9709393989581044,51.0,0.9576449601630416,51.0,0.958548808421825,51.0,0.945973021954972,51.0,0.9442185275297496
143,51.5,0.9551866098657072,51.5,0.9731033168323217,51.5,0.9639655983128436,51.5,0.9624780998314316,51.5,0.9527165239189967,51.5,0.9513800213374018
144,52.0,0.960893512207539,52.0,0.975277224980352,52.0,0.9692759772539438,52.0,0.9662769791162688,52.0,0.959149282386757,52.0,0.9578267477203648
145,52.5,0.96557726169021,52.5,0.9774541629655228,52.5,0.9732423522685067,52.5,0.9699039044008304,52.5,0.9649391805989668,52.5,0.9639217662820092
146,53.0,0.9704260896165848,53.0,0.9797612611164828,53.0,0.9768012323667288,53.0,0.973510706489981,53.0,0.9701696930217604,53.0,0.9693319268968926
147,53.5,0.9746343274263518,53.5,0.9820403946895144,53.5,0.9800993886482308,53.5,0.976701053436325,53.5,0.9748148155184614,53.5,0.973619643044694
148,54.0,0.9787823937860758,54.0,0.9842893117786352,54.0,0.9829958843925072,54.0,0.9794301214698258,54.0,0.9796648838594698,54.0,0.9775630547072978
149,54.5,0.9820797225500631,54.5,0.9862185401057292,54.5,0.9853207933078212,54.5,0.9821500347448991,54.5,0.984038447175446,54.5,0.9812149723490332
150,55.0,0.9844150227386624,55.0,0.98788773470746,55.0,0.9882924066832084,55.0,0.9845801049135317,55.0,0.9881722737245298,55.0,0.9842397780657512
151,55.5,0.9870141625870692,55.5,0.98948167470563,55.5,0.9909026532021352,55.5,0.9871010317412748,55.5,0.9914962910857938,55.5,0.986797087784219
152,56.0,0.9890643272819974,56.0,0.9909099972547218,56.0,0.9928034756854984,56.0,0.989314151408304,56.0,0.9934570504873282,56.0,0.9887290623783384
153,56.5,0.9912566071277394,56.5,0.9922297779354566,56.5,0.994153313991151,56.5,0.9913727629354576,56.5,0.994903307951792,56.5,0.9905230387871636
154,57.0,0.9928874773398272,57.0,0.993500016684576,57.0,0.9952617548609038,57.0,0.993032106083268,57.0,0.9961962716242504,57.0,0.9922733848684496
155,57.5,0.9938612257700932,57.5,0.9947929792122464,57.5,0.9967404964801372,57.5,0.9945209634467768,57.5,0.9973604020168286,57.5,0.993804690911704
156,58.0,0.9949724681075832,58.0,0.9956915715867604,58.0,0.997850122458148,58.0,0.9957187685848072,58.0,0.9981381513101156,58.0,0.9950365073310796
157,58.5,0.9960853779041002,58.5,0.9964316707238506,58.5,0.9989492647861856,58.5,0.99669487311073,58.5,0.9987323280221172,58.5,0.9960406958425232
158,59.0,0.9968662251457492,59.0,0.997038825520482,59.0,0.9993126372104668,59.0,0.9974516088969744,59.0,0.999591058234186,59.0,0.9969770697950994
159,59.5,0.9980687965962493,59.5,0.9975678596513928,59.5,0.9995727228919704,59.5,0.9981505660663506,59.5,0.999869623095568,59.5,0.9977083219815512
160,60.0,0.9986559803822967,60.0,0.9981763246478684,60.0,0.9996149309783836,60.0,0.9987206656925772,60.0,0.9999580846564076,60.0,0.9982225083529374
161,60.5,0.9993780377828112,60.5,0.9986149140457724,60.5,0.9997457486976116,60.5,0.9989574802926552,60.5,0.999984207533434,60.5,0.9986065934308916
162,61.0,0.999698189916056,61.0,0.9988649984410668,61.0,0.9998700939025086,61.0,0.9991076701502538,61.0,0.9999947754245948,61.0,0.9988936454500872
163,61.5,0.9998349691979822,61.5,0.9991303957970428,61.5,0.9999878754309008,61.5,0.9992190818330038,61.5,0.9999991688175492,61.5,0.9991495047464268
164,62.0,0.9999361124984104,62.0,0.99931537963757,62.0,1.0,62.0,0.9993435347282308,62.0,1.0,62.0,0.9993496909551368
165,62.5,0.9999878037282574,62.5,0.9994520498588362,62.5,1.0,62.5,0.9996021998366308,62.5,1.0,62.5,0.9994951911877004
166,63.0,1.0,63.0,0.9995418394919208,63.0,1.0,63.0,0.9998890201454778,63.0,1.0,63.0,0.9996031811839178
167,63.5,1.0,63.5,0.9996478428480796,63.5,1.0,63.5,0.999986786056232,63.5,1.0,63.5,0.999746114926626
168,64.0,1.0,64.0,0.999784554013091,64.0,1.0,64.0,1.0,64.0,1.0,64.0,0.999868121905899
169,64.5,1.0,64.5,0.9998372076693368,64.5,1.0,64.5,1.0,64.5,1.0,64.5,0.9998939842267482
170,65.0,1.0,65.0,0.9998926864439968,65.0,1.0,65.0,1.0,65.0,1.0,65.0,0.9999069153871728
171,65.5,1.0,65.5,0.999945176325262,65.5,1.0,65.5,1.0,65.5,1.0,65.5,0.9999159968128144
172,66.0,1.0,66.0,0.999981739089669,66.0,1.0,66.0,1.0,66.0,1.0,66.0,0.9999255717941976
173,66.5,1.0,66.5,0.9999991401813522,66.5,1.0,66.5,1.0,66.5,1.0,66.5,0.9999341596640978
174,67.0,1.0,67.0,1.0,67.0,1.0,67.0,1.0,67.0,1.0,67.0,0.999944129490074
175,67.5,1.0,67.5,1.0,67.5,1.0,67.5,1.0,67.5,1.0,67.5,0.9999627858970987
176,68.0,1.0,68.0,1.0,68.0,1.0,68.0,1.0,68.0,1.0,68.0,0.9999802577703442
177,68.5,1.0,68.5,1.0,68.5,1.0,68.5,1.0,68.5,1.0,68.5,0.9999907211520618
178,69.0,1.0,69.0,1.0,69.0,1.0,69.0,1.0,69.0,1.0,69.0,0.9999949657314378
179,69.5,1.0,69.5,1.0,69.5,1.0,69.5,1.0,69.5,1.0,69.5,0.999996446398662
180,70.0,1.0,70.0,1.0,70.0,1.0,70.0,1.0,70.0,1.0,70.0,0.9999985193327758
181,70.5,1.0,70.5,1.0,70.5,1.0,70.5,1.0,70.5,1.0,70.5,0.999999309021962
182,71.0,1.0,71.0,1.0,71.0,1.0,71.0,1.0,71.0,1.0,71.0,0.9999999012888516
183,71.5,1.0,71.5,1.0,71.5,1.0,71.5,1.0,71.5,1.0,71.5,1.0
184,72.0,1.0,72.0,1.0,72.0,1.0,72.0,1.0,72.0,1.0,72.0,1.0
185,72.5,1.0,72.5,1.0,72.5,1.0,72.5,1.0,72.5,1.0,72.5,1.0
186,73.0,1.0,73.0,1.0,73.0,1.0,73.0,1.0,73.0,1.0,73.0,1.0
187,73.5,1.0,73.5,1.0,73.5,1.0,73.5,1.0,73.5,1.0,73.5,1.0
188,74.0,1.0,74.0,1.0,74.0,1.0,74.0,1.0,74.0,1.0,74.0,1.0
189,74.5,1.0,74.5,1.0,74.5,1.0,74.5,1.0,74.5,1.0,74.5,1.0
190,75.0,1.0,75.0,1.0,75.0,1.0,75.0,1.0,75.0,1.0,75.0,1.0
191,75.5,1.0,75.5,1.0,75.5,1.0,75.5,1.0,75.5,1.0,75.5,1.0
192,76.0,1.0,76.0,1.0,76.0,1.0,76.0,1.0,76.0,1.0,76.0,1.0
193,76.5,1.0,76.5,1.0,76.5,1.0,76.5,1.0,76.5,1.0,76.5,1.0
194,77.0,1.0,77.0,1.0,77.0,1.0,77.0,1.0,77.0,1.0,77.0,1.0
195,77.5,1.0,77.5,1.0,77.5,1.0,77.5,1.0,77.5,1.0,77.5,1.0
196,78.0,1.0,78.0,1.0,78.0,1.0,78.0,1.0,78.0,1.0,78.0,1.0
197,78.5,1.0,78.5,1.0,78.5,1.0,78.5,1.0,78.5,1.0,78.5,1.0
198,79.0,1.0,79.0,1.0,79.0,1.0,79.0,1.0,79.0,1.0,79.0,1.0
199,79.5,1.0,79.5,1.0,79.5,1.0,79.5,1.0,79.5,1.0,79.5,1.0
200,80.0,1.0,80.0,1.0,80.0,1.0,80.0,1.0,80.0,1.0,80.0,1.0
201,80.5,1.0,80.5,1.0,80.5,1.0,80.5,1.0,80.5,1.0,80.5,1.0
202,81.0,1.0,81.0,1.0,81.0,1.0,81.0,1.0,81.0,1.0,81.0,1.0
203,81.5,1.0,81.5,1.0,81.5,1.0,81.5,1.0,81.5,1.0,81.5,1.0
204,82.0,1.0,82.0,1.0,82.0,1.0,82.0,1.0,82.0,1.0,82.0,1.0
205,82.5,1.0,82.5,1.0,82.5,1.0,82.5,1.0,82.5,1.0,82.5,1.0
206,83.0,1.0,83.0,1.0,83.0,1.0,83.0,1.0,83.0,1.0,83.0,1.0
207,83.5,1.0,83.5,1.0,83.5,1.0,83.5,1.0,83.5,1.0,83.5,1.0
208,84.0,1.0,84.0,1.0,84.0,1.0,84.0,1.0,84.0,1.0,84.0,1.0
209,84.5,1.0,84.5,1.0,84.5,1.0,84.5,1.0,84.5,1.0,84.5,1.0
210,85.0,1.0,85.0,1.0,85.0,1.0,85.0,1.0,85.0,1.0,85.0,1.0
211,85.5,1.0,85.5,1.0,85.5,1.0,85.5,1.0,85.5,1.0,85.5,1.0
212,86.0,1.0,86.0,1.0,86.0,1.0,86.0,1.0,86.0,1.0,86.0,1.0
213,86.5,1.0,86.5,1.0,86.5,1.0,86.5,1.0,86.5,1.0,86.5,1.0
214,87.0,1.0,87.0,1.0,87.0,1.0,87.0,1.0,87.0,1.0,87.0,1.0
215,87.5,1.0,87.5,1.0,87.5,1.0,87.5,1.0,87.5,1.0,87.5,1.0
216,88.0,1.0,88.0,1.0,88.0,1.0,88.0,1.0,88.0,1.0,88.0,1.0
217,88.5,1.0,88.5,1.0,88.5,1.0,88.5,1.0,88.5,1.0,88.5,1.0
218,89.0,1.0,89.0,1.0,89.0,1.0,89.0,1.0,89.0,1.0,89.0,1.0
219,89.5,1.0,89.5,1.0,89.5,1.0,89.5,1.0,89.5,1.0,89.5,1.0
220,90.0,1.0,90.0,1.0,90.0,1.0,90.0,1.0,90.0,1.0,90.0,1.0
221,90.5,1.0,90.5,1.0,90.5,1.0,90.5,1.0,90.5,1.0,90.5,1.0
222,91.0,1.0,91.0,1.0,91.0,1.0,91.0,1.0,91.0,1.0,91.0,1.0
223,91.5,1.0,91.5,1.0,91.5,1.0,91.5,1.0,91.5,1.0,91.5,1.0
224,92.0,1.0,92.0,1.0,92.0,1.0,92.0,1.0,92.0,1.0,92.0,1.0
225,92.5,1.0,92.5,1.0,92.5,1.0,92.5,1.0,92.5,1.0,92.5,1.0
226,93.0,1.0,93.0,1.0,93.0,1.0,93.0,1.0,93.0,1.0,93.0,1.0
227,93.5,1.0,93.5,1.0,93.5,1.0,93.5,1.0,93.5,1.0,93.5,1.0
228,94.0,1.0,94.0,1.0,94.0,1.0,94.0,1.0,94.0,1.0,94.0,1.0
229,94.5,1.0,94.5,1.0,94.5,1.0,94.5,1.0,94.5,1.0,94.5,1.0
230,95.0,1.0,95.0,1.0,95.0,1.0,95.0,1.0,95.0,1.0,95.0,1.0
231,95.5,1.0,95.5,1.0,95.5,1.0,95.5,1.0,95.5,1.0,95.5,1.0
232,96.0,1.0,96.0,1.0,96.0,1.0,96.0,1.0,96.0,1.0,96.0,1.0
233,96.5,1.0,96.5,1.0,96.5,1.0,96.5,1.0,96.5,1.0,96.5,1.0
234,97.0,1.0,97.0,1.0,97.0,1.0,97.0,1.0,97.0,1.0,97.0,1.0
235,97.5,1.0,97.5,1.0,97.5,1.0,97.5,1.0,97.5,1.0,97.5,1.0
236,98.0,1.0,98.0,1.0,98.0,1.0,98.0,1.0,98.0,1.0,98.0,1.0
237,98.5,1.0,98.5,1.0,98.5,1.0,98.5,1.0,98.5,1.0,98.5,1.0
238,99.0,1.0,99.0,1.0,99.0,1.0,99.0,1.0,99.0,1.0,99.0,1.0
239,99.5,1.0,99.5,1.0,99.5,1.0,99.5,1.0,99.5,1.0,99.5,1.0
240,100.0,1.0,100.0,1.0,100.0,1.0,100.0,1.0,100.0,1.0,100.0,1.0
241,100.5,1.0,100.5,1.0,100.5,1.0,100.5,1.0,100.5,1.0,100.5,1.0
242,101.0,1.0,101.0,1.0,101.0,1.0,101.0,1.0,101.0,1.0,101.0,1.0
243,101.5,1.0,101.5,1.0,101.5,1.0,101.5,1.0,101.5,1.0,101.5,1.0
244,102.0,1.0,102.0,1.0,102.0,1.0,102.0,1.0,102.0,1.0,102.0,1.0
245,102.5,1.0,102.5,1.0,102.5,1.0,102.5,1.0,102.5,1.0,102.5,1.0
246,103.0,1.0,103.0,1.0,103.0,1.0,103.0,1.0,103.0,1.0,103.0,1.0
247,103.5,1.0,103.5,1.0,103.5,1.0,103.5,1.0,103.5,1.0,103.5,1.0
248,104.0,1.0,104.0,1.0,104.0,1.0,104.0,1.0,104.0,1.0,104.0,1.0
249,104.5,1.0,104.5,1.0,104.5,1.0,104.5,1.0,104.5,1.0,104.5,1.0
250,105.0,1.0,105.0,1.0,105.0,1.0,105.0,1.0,105.0,1.0,105.0,1.0
251,105.5,1.0,105.5,1.0,105.5,1.0,105.5,1.0,105.5,1.0,105.5,1.0
252,106.0,1.0,106.0,1.0,106.0,1.0,106.0,1.0,106.0,1.0,106.0,1.0
253,106.5,1.0,106.5,1.0,106.5,1.0,106.5,1.0,106.5,1.0,106.5,1.0
254,107.0,1.0,107.0,1.0,107.0,1.0,107.0,1.0,107.0,1.0,107.0,1.0
255,107.5,1.0,107.5,1.0,107.5,1.0,107.5,1.0,107.5,1.0,107.5,1.0
256,108.0,1.0,108.0,1.0,108.0,1.0,108.0,1.0,108.0,1.0,108.0,1.0
257,108.5,1.0,108.5,1.0,108.5,1.0,108.5,1.0,108.5,1.0,108.5,1.0
258,109.0,1.0,109.0,1.0,109.0,1.0,109.0,1.0,109.0,1.0,109.0,1.0
259,109.5,1.0,109.5,1.0,109.5,1.0,109.5,1.0,109.5,1.0,109.5,1.0
260,110.0,1.0,110.0,1.0,110.0,1.0,110.0,1.0,110.0,1.0,110.0,1.0
261,110.5,1.0,110.5,1.0,110.5,1.0,110.5,1.0,110.5,1.0,110.5,1.0
262,111.0,1.0,111.0,1.0,111.0,1.0,111.0,1.0,111.0,1.0,111.0,1.0
263,111.5,1.0,111.5,1.0,111.5,1.0,111.5,1.0,111.5,1.0,111.5,1.0
264,112.0,1.0,112.0,1.0,112.0,1.0,112.0,1.0,112.0,1.0,112.0,1.0
265,112.5,1.0,112.5,1.0,112.5,1.0,112.5,1.0,112.5,1.0,112.5,1.0
266,113.0,1.0,113.0,1.0,113.0,1.0,113.0,1.0,113.0,1.0,113.0,1.0
267,113.5,1.0,113.5,1.0,113.5,1.0,113.5,1.0,113.5,1.0,113.5,1.0
268,114.0,1.0,114.0,1.0,114.0,1.0,114.0,1.0,114.0,1.0,114.0,1.0
269,114.5,1.0,114.5,1.0,114.5,1.0,114.5,1.0,114.5,1.0,114.5,1.0
270,115.0,1.0,115.0,1.0,115.0,1.0,115.0,1.0,115.0,1.0,115.0,1.0
271,115.5,1.0,115.5,1.0,115.5,1.0,115.5,1.0,115.5,1.0,115.5,1.0
272,116.0,1.0,116.0,1.0,116.0,1.0,116.0,1.0,116.0,1.0,116.0,1.0
273,116.5,1.0,116.5,1.0,116.5,1.0,116.5,1.0,116.5,1.0,116.5,1.0
274,117.0,1.0,117.0,1.0,117.0,1.0,117.0,1.0,117.0,1.0,117.0,1.0
275,117.5,1.0,117.5,1.0,117.5,1.0,117.5,1.0,117.5,1.0,117.5,1.0
276,118.0,1.0,118.0,1.0,118.0,1.0,118.0,1.0,118.0,1.0,118.0,1.0
277,118.5,1.0,118.5,1.0,118.5,1.0,118.5,1.0,118.5,1.0,118.5,1.0
278,119.0,1.0,119.0,1.0,119.0,1.0,119.0,1.0,119.0,1.0,119.0,1.0
279,119.5,1.0,119.5,1.0,119.5,1.0,119.5,1.0,119.5,1.0,119.5,1.0
280,120.0,1.0,120.0,1.0,120.0,1.0,120.0,1.0,120.0,1.0,120.0,1.0
281,120.5,1.0,120.5,1.0,120.5,1.0,120.5,1.0,120.5,1.0,120.5,1.0
282,121.0,1.0,121.0,1.0,121.0,1.0,121.0,1.0,121.0,1.0,121.0,1.0
283,121.5,1.0,121.5,1.0,121.5,1.0,121.5,1.0,121.5,1.0,121.5,1.0
284,122.0,1.0,122.0,1.0,122.0,1.0,122.0,1.0,122.0,1.0,122.0,1.0
285,122.5,1.0,122.5,1.0,122.5,1.0,122.5,1.0,122.5,1.0,122.5,1.0
286,123.0,1.0,123.0,1.0,123.0,1.0,123.0,1.0,123.0,1.0,123.0,1.0
287,123.5,1.0,123.5,1.0,123.5,1.0,123.5,1.0,123.5,1.0,123.5,1.0
288,124.0,1.0,124.0,1.0,124.0,1.0,124.0,1.0,124.0,1.0,124.0,1.0
289,124.5,1.0,124.5,1.0,124.5,1.0,124.5,1.0,124.5,1.0,124.5,1.0
290,125.0,1.0,125.0,1.0,125.0,1.0,125.0,1.0,125.0,1.0,125.0,1.0
291,125.5,1.0,125.5,1.0,125.5,1.0,125.5,1.0,125.5,1.0,125.5,1.0
292,126.0,1.0,126.0,1.0,126.0,1.0,126.0,1.0,126.0,1.0,126.0,1.0
293,126.5,1.0,126.5,1.0,126.5,1.0,126.5,1.0,126.5,1.0,126.5,1.0
294,127.0,1.0,127.0,1.0,127.0,1.0,127.0,1.0,127.0,1.0,127.0,1.0
295,127.5,1.0,127.5,1.0,127.5,1.0,127.5,1.0,127.5,1.0,127.5,1.0
296,128.0,1.0,128.0,1.0,128.0,1.0,128.0,1.0,128.0,1.0,128.0,1.0
297,128.5,1.0,128.5,1.0,128.5,1.0,128.5,1.0,128.5,1.0,128.5,1.0
298,129.0,1.0,129.0,1.0,129.0,1.0,129.0,1.0,129.0,1.0,129.0,1.0
299,129.5,1.0,129.5,1.0,129.5,1.0,129.5,1.0,129.5,1.0,129.5,1.0


==> figs/plots/data/downlink/throughput_all.csv <==
0,BS_1_x,BS_1_y,BS_2_x,BS_2_y,NCR_31_BS_1_x,NCR_31_BS_1_y,NCR_32_BS_2_x,NCR_32_BS_2_y
0,0.0,0.0072916666666666,2.3119542872388728,0.0003472222222222,0.1002480527195973,0.0003472222222222,0.3820886122563722,0.0003654970760233
1,0.0381764586017608,0.0190972222222222,2.334572034152363,0.0003472222222222,0.1405060047421479,0.0003472222222222,0.4241999518464531,0.0007309941520467
2,0.0763529172035216,0.0236111111111111,2.357189781065853,0.0003472222222222,0.1807639567646985,0.0003472222222222,0.4663112914365341,0.0007309941520467
3,0.1145293758052824,0.0305555555555555,2.379807527979343,0.0006944444444444,0.2210219087872492,0.0006944444444444,0.508422631026615,0.0007309941520467
4,0.1527058344070433,0.0315972222222222,2.402425274892833,0.0017361111111111,0.2612798608097998,0.0006944444444444,0.550533970616696,0.0007309941520467
5,0.1908822930088041,0.0350694444444444,2.425043021806323,0.0017361111111111,0.3015378128323504,0.0010416666666666,0.5926453102067769,0.0007309941520467
6,0.2290587516105649,0.0378472222222222,2.447660768719813,0.0020833333333333,0.3417957648549011,0.0013888888888888,0.6347566497968579,0.0007309941520467
7,0.2672352102123257,0.0395833333333333,2.470278515633303,0.0027777777777777,0.3820537168774517,0.0013888888888888,0.6768679893869388,0.0007309941520467
8,0.3054116688140866,0.0409722222222222,2.492896262546793,0.0038194444444444,0.4223116689000023,0.0013888888888888,0.7189793289770198,0.0007309941520467
9,0.3435881274158474,0.0423611111111111,2.5155140094602837,0.0041666666666666,0.4625696209225529,0.0013888888888888,0.7610906685671007,0.0007309941520467
10,0.3817645860176082,0.0447916666666666,2.5381317563737733,0.0048611111111111,0.5028275729451036,0.0013888888888888,0.8032020081571817,0.0007309941520467
11,0.4199410446193691,0.0472222222222222,2.560749503287263,0.0055555555555555,0.5430855249676543,0.0013888888888888,0.8453133477472626,0.0007309941520467
12,0.4581175032211299,0.0503472222222222,2.5833672502007534,0.0059027777777777,0.5833434769902048,0.0017361111111111,0.8874246873373435,0.0007309941520467
13,0.4962939618228907,0.0520833333333333,2.605984997114243,0.0062499999999999,0.6236014290127555,0.0017361111111111,0.9295360269274244,0.0007309941520467
14,0.5344704204246515,0.0538194444444444,2.628602744027733,0.0072916666666666,0.6638593810353062,0.0017361111111111,0.9716473665175054,0.0007309941520467
15,0.5726468790264124,0.0562499999999999,2.651220490941223,0.0090277777777777,0.7041173330578567,0.0017361111111111,1.0137587061075863,0.0010964912280701
16,0.6108233376281732,0.0579861111111111,2.673838237854713,0.009375,0.7443752850804074,0.0024305555555555,1.0558700456976673,0.0014619883040935
17,0.648999796229934,0.0607638888888888,2.6964559847682037,0.0111111111111111,0.7846332371029581,0.0027777777777777,1.0979813852877482,0.0014619883040935
18,0.6871762548316949,0.0621527777777777,2.7190737316816933,0.0124999999999999,0.8248911891255086,0.0027777777777777,1.1400927248778292,0.0014619883040935
19,0.7253527134334556,0.0642361111111111,2.741691478595184,0.0142361111111111,0.8651491411480593,0.0027777777777777,1.1822040644679102,0.0014619883040935
20,0.7635291720352165,0.0663194444444444,2.7643092255086734,0.0156249999999999,0.90540709317061,0.0027777777777777,1.224315404057991,0.0014619883040935
21,0.8017056306369773,0.0673611111111111,2.7869269724221635,0.0180555555555555,0.9456650451931604,0.0034722222222222,1.266426743648072,0.0018274853801169
22,0.8398820892387382,0.0694444444444444,2.809544719335653,0.0204861111111111,0.9859229972157112,0.0038194444444444,1.308538083238153,0.0018274853801169
23,0.878058547840499,0.0722222222222222,2.832162466249144,0.0222222222222222,1.0261809492382616,0.0038194444444444,1.350649422828234,0.0021929824561403
24,0.9162350064422596,0.0739583333333333,2.8547802131626336,0.0277777777777777,1.0664389012608124,0.0041666666666666,1.392760762418315,0.0021929824561403
25,0.9544114650440206,0.0767361111111111,2.877397960076124,0.0309027777777777,1.106696853283363,0.0041666666666666,1.434872102008396,0.0025584795321637
26,0.9925879236457814,0.0784722222222222,2.9000157069896138,0.0354166666666666,1.1469548053059135,0.0045138888888888,1.4769834415984768,0.0025584795321637
27,1.0307643822475423,0.0805555555555555,2.922633453903104,0.0406249999999999,1.187212757328464,0.0045138888888888,1.5190947811885578,0.0029239766081871
28,1.068940840849303,0.0836805555555555,2.945251200816594,0.0479166666666666,1.2274707093510149,0.0045138888888888,1.5612061207786387,0.0029239766081871
29,1.107117299451064,0.0868055555555555,2.967868947730084,0.0555555555555555,1.2677286613735654,0.0045138888888888,1.6033174603687197,0.0032894736842105
30,1.1452937580528249,0.0899305555555555,2.990486694643573,0.0607638888888888,1.307986613396116,0.0048611111111111,1.6454287999588006,0.0032894736842105
31,1.1834702166545856,0.0916666666666666,3.013104441557064,0.0690972222222222,1.3482445654186668,0.0052083333333333,1.6875401395488816,0.0040204678362573
32,1.2216466752563464,0.0930555555555555,3.0357221884705536,0.0767361111111111,1.388502517441217,0.0059027777777777,1.7296514791389626,0.0043859649122807
33,1.2598231338581072,0.0961805555555555,3.058339935384044,0.0826388888888888,1.428760469463768,0.0059027777777777,1.7717628187290435,0.004751461988304
34,1.297999592459868,0.0979166666666666,3.0809576822975338,0.0916666666666666,1.469018421486319,0.0059027777777777,1.8138741583191245,0.004751461988304
35,1.336176051061629,0.1034722222222222,3.103575429211024,0.1013888888888888,1.5092763735088692,0.0059027777777777,1.8559854979092052,0.004751461988304
36,1.3743525096633895,0.1048611111111111,3.126193176124514,0.1177083333333333,1.5495343255314198,0.0072916666666666,1.8980968374992864,0.004751461988304
37,1.4125289682651505,0.1093749999999999,3.148810923038004,0.1291666666666666,1.5897922775539706,0.0079861111111111,1.9402081770893675,0.004751461988304
38,1.4507054268669113,0.1145833333333333,3.171428669951494,0.1416666666666666,1.6300502295765211,0.0083333333333333,1.9823195166794485,0.004751461988304
39,1.4888818854686725,0.1190972222222222,3.194046416864984,0.1562499999999999,1.6703081815990717,0.009375,2.024430856269529,0.0058479532163742
40,1.527058344070433,0.1225694444444444,3.216664163778474,0.1725694444444444,1.7105661336216222,0.009375,2.06654219585961,0.0069444444444444
41,1.5652348026721938,0.1246527777777777,3.239281910691964,0.1871527777777777,1.750824085644173,0.0104166666666666,2.108653535449691,0.0076754385964912
42,1.6034112612739546,0.1277777777777777,3.261899657605454,0.2038194444444444,1.7910820376667236,0.0104166666666666,2.150764875039772,0.0091374269005847
43,1.6415877198757154,0.1333333333333333,3.2845174045189443,0.2170138888888888,1.831339989689274,0.0107638888888888,2.192876214629853,0.0109649122807017
44,1.6797641784774764,0.1368055555555555,3.3071351514324343,0.236111111111111,1.871597941711825,0.0114583333333333,2.234987554219934,0.0120614035087719
45,1.7179406370792372,0.1406249999999999,3.3297528983459244,0.2513888888888889,1.9118558937343757,0.0118055555555555,2.277098893810015,0.0142543859649122
46,1.756117095680998,0.1434027777777777,3.3523706452594144,0.2711805555555555,1.952113845756926,0.0124999999999999,2.319210233400096,0.016812865497076
47,1.7942935542827587,0.1506944444444444,3.3749883921729045,0.2906249999999999,1.9923717977794768,0.0131944444444444,2.361321572990177,0.0179093567251461
48,1.8324700128845195,0.1534722222222222,3.3976061390863945,0.3065972222222222,2.032629749802028,0.0142361111111111,2.4034329125802576,0.0201023391812865
49,1.8706464714862805,0.1579861111111111,3.420223885999884,0.3315972222222221,2.072887701824578,0.0163194444444444,2.4455442521703388,0.0215643274853801
50,1.9088229300880413,0.164236111111111,3.442841632913374,0.3590277777777777,2.1131456538471287,0.0208333333333333,2.4876555917604195,0.023391812865497
51,1.946999388689802,0.1690972222222222,3.4654593798268643,0.3854166666666666,2.1534036058696797,0.0229166666666666,2.5297669313505007,0.0266812865497076
52,1.9851758472915628,0.1732638888888888,3.4880771267403547,0.4100694444444444,2.19366155789223,0.0298611111111111,2.5718782709405814,0.0292397660818713
53,2.023352305893324,0.1795138888888888,3.5106948736538444,0.4368055555555555,2.2339195099147804,0.0343749999999999,2.6139896105306626,0.0314327485380116
54,2.0615287644950846,0.1864583333333333,3.533312620567335,0.4565972222222221,2.274177461937331,0.0406249999999999,2.6561009501207438,0.035453216374269
55,2.0997052230968456,0.195486111111111,3.5559303674808245,0.4784722222222222,2.314435413959882,0.0472222222222222,2.6982122897108245,0.0380116959064327
56,2.137881681698606,0.2027777777777777,3.578548114394315,0.4999999999999999,2.3546933659824325,0.0545138888888888,2.740323629300905,0.0398391812865497
57,2.176058140300367,0.2107638888888888,3.6011658613078046,0.51875,2.394951318004983,0.0645833333333333,2.7824349688909864,0.0413011695906432
58,2.214234598902128,0.2201388888888888,3.623783608221295,0.5371527777777778,2.4352092700275336,0.0697916666666666,2.824546308481067,0.0471491228070175
59,2.2524110575038887,0.226736111111111,3.6464013551347847,0.5520833333333334,2.475467222050084,0.0805555555555555,2.8666576480711483,0.0500730994152046
60,2.2905875161056497,0.2368055555555555,3.6690191020482743,0.575,2.5157251740726347,0.0940972222222222,2.908768987661229,0.0537280701754386
61,2.3287639747074103,0.245486111111111,3.691636848961765,0.5902777777777778,2.5559831260951857,0.1048611111111111,2.95088032725131,0.0599415204678362
62,2.3669404333091717,0.2545138888888889,3.714254595875255,0.6041666666666666,2.5962410781177363,0.1298611111111111,2.992991666841391,0.0683479532163742
63,2.405116891910932,0.2621527777777777,3.736872342788745,0.6159722222222223,2.636499030140287,0.1468749999999999,3.035103006431472,0.0745614035087719
64,2.443293350512693,0.2777777777777777,3.759490089702235,0.634375,2.6767569821628374,0.1663194444444444,3.077214346021553,0.0804093567251462
65,2.481469809114454,0.2961805555555555,3.782107836615725,0.6517361111111111,2.717014934185388,0.1934027777777777,3.1193256856116336,0.0873538011695906
66,2.5196462677162144,0.3097222222222222,3.804725583529215,0.6663194444444445,2.7572728862079385,0.2343749999999999,3.1614370252017148,0.0939327485380116
67,2.557822726317976,0.3263888888888888,3.827343330442705,0.6760416666666667,2.797530838230489,0.2569444444444444,3.2035483647917955,0.1041666666666666
68,2.595999184919736,0.3583333333333333,3.849961077356195,0.6850694444444444,2.83778879025304,0.2809027777777777,3.2456597043818767,0.1118421052631578
69,2.634175643521497,0.3815972222222222,3.872578824269685,0.69375,2.8780467422755907,0.3024305555555555,3.2877710439719574,0.1242690058479532
70,2.672352102123258,0.4059027777777777,3.895196571183175,0.703125,2.918304694298141,0.3253472222222222,3.3298823835620386,0.1370614035087719
71,2.7105285607250185,0.4381944444444444,3.917814318096666,0.7090277777777777,2.958562646320692,0.345486111111111,3.3719937231521198,0.1487573099415204
72,2.7487050193267795,0.503125,3.940432065010155,0.7135416666666666,2.9988205983432423,0.3649305555555555,3.4141050627422005,0.1659356725146198
73,2.78688147792854,0.5260416666666666,3.9630498119236455,0.7215277777777778,3.039078550365793,0.3857638888888888,3.456216402332281,0.1845760233918128
74,2.825057936530301,0.55,3.985667558837135,0.7277777777777777,3.079336502388344,0.411111111111111,3.4983277419223624,0.1973684210526315
75,2.863234395132062,0.5694444444444444,4.008285305750626,0.7326388888888888,3.1195944544108944,0.4350694444444444,3.540439081512443,0.2141812865497076
76,2.9014108537338226,0.5885416666666666,4.030903052664115,0.7402777777777777,3.159852406433445,0.5090277777777777,3.5825504211025243,0.2328216374269006
77,2.939587312335584,0.6142361111111111,4.053520799577606,0.7458333333333333,3.200110358455996,0.5715277777777777,3.624661760692605,0.2529239766081871
78,2.977763770937345,0.63125,4.076138546491095,0.75625,3.240368310478546,0.6041666666666666,3.666773100282686,0.2708333333333333
79,3.015940229539105,0.6461805555555555,4.098756293404586,0.8475694444444444,3.2806262625010967,0.6388888888888888,3.708884439872767,0.2861842105263157
80,3.054116688140866,0.6607638888888888,4.121374040318075,0.8486111111111111,3.3208842145236472,0.6729166666666666,3.750995779462848,0.3066520467836257
81,3.0922931467426267,0.671875,4.143991787231565,0.85,3.3611421665461982,0.709375,3.793107119052929,0.3245614035087719
82,3.130469605344388,0.6857638888888888,4.166609534145056,0.8534722222222222,3.401400118568749,0.7496527777777777,3.83521845864301,0.3439327485380117
83,3.1686460639461487,0.7826388888888889,4.189227281058546,0.8545138888888888,3.4416580705913,0.8222222222222222,3.8773297982330903,0.3596491228070175
84,3.206822522547909,0.8045138888888889,4.211845027972036,0.8576388888888888,3.48191602261385,0.8447916666666666,3.919441137823172,0.3764619883040935
85,3.2449989811496702,0.8243055555555555,4.234462774885525,0.8590277777777777,3.5221739746364005,0.8607638888888889,3.9615524774132527,0.3921783625730994
86,3.283175439751431,0.8427083333333333,4.257080521799016,0.8624999999999999,3.562431926658951,0.875,4.003663817003334,0.4177631578947368
87,3.321351898353192,0.8597222222222222,4.279698268712506,0.8677083333333333,3.602689878681502,0.8892361111111111,4.045775156593415,0.4722222222222222
88,3.3595283569549528,0.8725694444444444,4.302316015625996,0.8704861111111111,3.6429478307040526,0.9083333333333332,4.087886496183495,0.5142543859649122
89,3.3977048155567133,0.8902777777777777,4.3249337625394855,0.8722222222222221,3.683205782726603,0.9263888888888888,4.129997835773576,0.6860380116959064
90,3.4358812741584743,0.9208333333333332,4.347551509452976,0.8760416666666666,3.7234637347491537,0.971875,4.172109175363658,0.6922514619883041
91,3.474057732760235,0.9305555555555556,4.3701692563664665,0.8802083333333333,3.763721686771704,0.9951388888888888,4.214220514953738,0.6962719298245614
92,3.512234191361996,0.939236111111111,4.392787003279956,0.8826388888888889,3.803979638794255,0.9965277777777776,4.256331854543819,0.7028508771929824
93,3.550410649963757,0.946875,4.415404750193446,0.8847222222222222,3.844237590816806,0.997222222222222,4.2984431941339,0.7086988304093567
94,3.588587108565517,0.953125,4.438022497106936,0.8878472222222221,3.884495542839357,0.997222222222222,4.3405545337239815,0.7160087719298245
95,3.6267635671672784,0.959375,4.460640244020427,0.8899305555555556,3.924753494861907,0.997222222222222,4.382665873314062,0.7244152046783625
96,3.664940025769039,0.9670138888888888,4.483257990933916,0.8934027777777778,3.9650114468844575,0.997222222222222,4.424777212904143,0.7430555555555556
97,3.7031164843708,0.9784722222222222,4.505875737847406,0.896875,4.005269398907008,0.9979166666666666,4.466888552494224,0.7938596491228069
98,3.741292942972561,0.9979166666666666,4.528493484760896,0.9045138888888888,4.045527350929559,0.9982638888888888,4.508999892084305,0.8084795321637427
99,3.7794694015743215,1.0,4.551111231674386,1.0,4.085785302952109,1.0,4.551111231674386,1.0


==> figs/plots/data/uplink/mcs/mcs_scenario_NCR_0_BS_1.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,1439039,6.813712606148871
1,390744.0,1.8501356242443978,19873,0.09409676222951324
2,655994.0,3.1060691109539227,46248,0.21897987518696363
3,871807.0,4.127923111207429,69193,0.32762226482899964
4,1199120.0,5.6777189918308215,100533,0.47601417990336914
5,1184114.0,5.606667011052072,123338,0.5839936828794698
6,1336818.0,6.329705907016224,122705,0.580996488168491
7,1259336.0,5.962836016659099,131790,0.6240130978829341
8,1564189.0,7.406285936447446,140080,0.6632654583158162
9,1384483.0,6.5553951422434045,144029,0.6819635971999477
10,1285888.0,6.088557207758482,142808,0.6761822784920408
11,995792.0,4.7149802774644725,114145,0.5404657034513052
12,716753.0,3.393757189065078,88639,0.4196972227274103
13,654090.0,3.097053852297203,71790,0.3399188124820991
14,497636.0,2.3562590634954987,58918,0.2789711184541066
15,5683946.0,26.912942952115575,64950,0.30753206394640387


==> figs/plots/data/uplink/mcs/mcs_scenario_NCR_0_BS_2.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,3216505,8.970553287750779
1,419521.0,1.1700076591923514,32065,0.08942650211074714
2,1028340.0,2.8679510114007702,75223,0.2097904184711284
3,1978866.0,5.518885530200709,157072,0.4380601758783494
4,3086126.0,8.606937572213678,275836,0.7692826644696724
5,3418023.0,9.532569500205277,354211,0.9878637373818759
6,3408752.0,9.506713485826088,372180,1.037977718870353
7,2770871.0,7.727718737879558,328320,0.915655985435849
8,2737893.0,7.635745958007166,313525,0.8743940144790892
9,2075413.0,5.788146733983222,258264,0.7202758815259628
10,1908943.0,5.323876351747886,233740,0.6518805739393743
11,1617652.0,4.5114910336021925,203333,0.5670780899324667
12,1252997.0,3.4944998866446224,164296,0.4582072849146206
13,1115745.0,3.111715970608313,148049,0.41289581197548736
14,825371.0,2.301888085877108,116339,0.3244593740546456
15,4995243.0,13.931299194860278,184052,0.5133050543111565


==> figs/plots/data/uplink/mcs/mcs_scenario_NCR_31_BS_1.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,1092051,5.27361516721336
1,100485.0,0.48525134822223004,7477,0.0361071237563578
2,213432.0,1.030682845735851,15392,0.0743293899769773
3,350977.0,1.6949003577150183,28445,0.1373635328674064
4,515044.0,2.487195057906854,46591,0.22499224327035794
5,664167.0,3.2073238015098156,60804,0.29362813332641163
6,822808.0,3.973415846425204,78795,0.3805083344098185
7,802974.0,3.877635628077792,88392,0.4268531340205936
8,914133.0,4.414432708408536,93930,0.4535966476440669
9,775302.0,3.7440049836233404,88281,0.426317104765952
10,735998.0,3.55420233655635,83834,0.4048421309335964
11,651394.0,3.145641804486951,73171,0.35334951884130755
12,521794.0,2.5197914314999283,62356,0.3011228847066266
13,567084.0,2.738501025578495,60654,0.29290376946878777
14,665594.0,3.2142149163420104,71987,0.3476318734584632
15,11314588.0,54.63919074069826,231942,1.1200693457666366


==> figs/plots/data/uplink/mcs/mcs_scenario_NCR_32_BS_2.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,1426984,5.784533168548634
1,245898.0,0.9967912303710287,17539,0.07109745255950627
2,527649.0,2.138918966051139,39664,0.16078507088889082
3,868325.0,3.5199096581180958,73561,0.29819258268600496
4,1281757.0,5.19582972235105,116664,0.47291825106347224
5,1493584.0,6.054508101011324,147633,0.5984565946586229
6,1596388.0,6.471242379643371,159980,0.6485073527835004
7,1393534.0,5.648937650667598,148283,0.6010914851406162
8,1299903.0,5.2693877572529715,136944,0.5551268341016606
9,900149.0,3.648913896116483,100609,0.4078364561582397
10,764539.0,3.099194668019406,81269,0.3294383301247799
11,635478.0,2.576022974947826,66174,0.2682480657775681
12,522442.0,2.1178114664515406,53081,0.2151732641148955
13,561800.0,2.2773561119750623,52478,0.21272889648313872
14,553122.0,2.2421782972016207,54949,0.22274553399237754
15,10597405.0,42.95846395127285,178156,0.7221869980153599


==> figs/plots/data/uplink/sinr_all.csv <==
,Direct_BS_1_x,Direct_BS_1_y,Direct_BS_2_x,Direct_BS_2_y,Direct_NCR_31_BS_1_x,Direct_NCR_31_BS_1_y,Direct_NCR_32_BS_2_x,Direct_NCR_32_BS_2_y,Ncr_NCR_31_BS_1_x,Ncr_NCR_31_BS_1_y,Ncr_NCR_32_BS_2_x,Ncr_NCR_32_BS_2_y
0,-20.0,5.539838565316283e-06,-20.0,4.8499200739307424e-05,-20.0,5.421798666847982e-05,-20.0,5.983952612019251e-05,-20.0,3.3663991227018576e-05,-20.0,1.0152774370017862e-05
1,-19.5,7.102357135020875e-06,-19.5,6.336410815394276e-05,-19.5,6.63467510935768e-05,-19.5,7.043967074719804e-05,-19.5,3.7296796035689646e-05,-19.5,1.1546292420804628e-05
2,-19.0,9.23306427552714e-06,-19.0,8.110159617590914e-05,-19.0,8.016229732613757e-05,-19.0,8.309145626975303e-05,-19.0,4.17772552997173e-05,-19.0,1.3138884478846644e-05
3,-18.5,1.2121356177102294e-05,-18.5,0.0001023252257116,-18.5,9.373687472906068e-05,-18.5,0.0001015562243296,-18.5,4.5167873121143626e-05,-18.5,1.4233791518750532e-05
4,-18.0,1.4583506650576198e-05,-18.0,0.0001276485576675,-18.0,0.0001090785568826,-18.0,0.0001255604228076,-18.0,4.976942587879365e-05,-18.0,1.5627309569537296e-05
5,-17.5,1.8560826646187888e-05,-17.5,0.0001593585008765,-17.5,0.0001225728113423,-17.5,0.0001558563200319,-17.5,5.437097863644367e-05,-17.5,1.7916660652972696e-05
6,-17.0,2.2538146641799577e-05,-17.0,0.0001959211530728,-17.0,0.0001373522328934,-17.0,0.0001897083948084,-17.0,6.103112078567396e-05,-17.0,2.010647473278047e-05
7,-16.5,2.7604494731447804e-05,-16.5,0.0002390098621827,-16.5,0.0001563887704348,-16.5,0.0002206881723312,-16.5,6.793344992214899e-05,-16.5,2.3092584841609256e-05
8,-16.0,3.3712521867565755e-05,-16.0,0.0002883178477532,-16.0,0.0001786382257047,-16.0,0.000251667949854,-16.0,7.459359207137929e-05,-16.0,2.657637996857617e-05
9,-15.5,4.095692614528705e-05,-15.5,0.0003498133840558,-15.5,0.0002045022134191,-15.5,0.0002884607099142,-15.5,8.270685614407801e-05,-15.5,3.075693412093647e-05
10,-15.0,4.910096232677765e-05,-15.0,0.0004194525469345,-15.0,0.0002372739742499,-15.0,0.0003347594061238,-15.0,9.045683973590962e-05,-15.0,3.463887726241388e-05
11,-14.5,5.894956422067327e-05,-14.5,0.000501976488848,-14.5,0.0002688408909324,-14.5,0.000393641499826,-14.5,0.0001012341606683,-14.5,3.822220939300842e-05
12,-14.0,7.21599484918121e-05,-14.0,0.0006022936970477,-14.0,0.0003043436318324,-14.0,0.000465106991021,-14.0,0.0001099528922091,-14.0,4.319905957438973e-05
13,-13.5,8.977379418666387e-05,-13.5,0.0007190097149281,-13.5,0.0003441034887226,-13.5,0.0005570888911715,-13.5,0.0001196403716989,-13.5,4.777776174126053e-05
14,-13.0,0.0001117437522576,-13.0,0.0008581207058928,-13.0,0.0003921366087637,-13.0,0.0006652103663669,-13.0,0.000131144253593,-13.0,5.255553791538658e-05
15,-12.5,0.0001393008979415,-12.5,0.0010279097421786,-12.5,0.0004506117114224,-12.5,0.0007917282215925,-12.5,0.0001437379769297,-12.5,6.071757221285192e-05
16,-12.0,0.0001714982502869,-12.0,0.0012226874408349,-12.0,0.0005172797542889,-12.0,0.0009512774952364,-12.0,0.0001594801311006,-12.0,7.156710560826317e-05
17,-11.5,0.0002133074592884,-11.5,0.0014593825050526,-11.5,0.0005939881650569,-11.5,0.0011396181294478,-11.5,0.0001765543137014,-11.5,8.948376626123586e-05
18,-11.0,0.0002616508368541,-11.0,0.0017359311390554,-11.0,0.0006845121220574,-11.0,0.0013682393132419,-11.0,0.0001982300490598,-11.0,0.0001094907039903
19,-10.5,0.0003219261744067,-10.5,0.0020649392305572,-10.5,0.0007964019819525,-10.5,0.001651228980768,-10.5,0.0002228120282651,-10.5,0.0001312893077848
20,-10.0,0.0003985842824173,-10.0,0.0024462673338974,-10.0,0.0009282922547075,-10.0,0.0019673868427722,-10.0,0.0002500580643301,-10.0,0.0001535855965974
21,-9.5,0.0004941346604071,-9.5,0.0028875570712741,-9.5,0.0010866087757795,-9.5,0.0023608915665386,-9.5,0.0002871126733786,-9.5,0.0001803610505732
22,-9.0,0.0006129334207523,-9.0,0.0034167812421936,-9.0,0.0012831590178206,-9.0,0.002858551259769,-9.0,0.0003342180423977,-9.0,0.0002135068727812
23,-8.5,0.0007730678996232,-8.5,0.0040366729816028,-8.5,0.0015090271341344,-8.5,0.0034793094067324,-8.5,0.0003960968176387,-8.5,0.0002520276931851
24,-8.0,0.0010725506254832,-8.0,0.0047564914813622,-8.0,0.0018034107210084,-8.0,0.0042756880143549,-8.0,0.000485463815932,-8.0,0.0002959235117849
25,-7.5,0.0018772476888811,-7.5,0.0056321265622201,-7.5,0.0022493637017246,-7.5,0.0053215461548761,-7.5,0.000620483061321,-7.5,0.0003467869206386
26,-7.0,0.004028220221746,-7.0,0.0067334126109802,-7.0,0.0029911460822926,-7.0,0.0066903325723569,-7.0,0.0008062404805377,-7.0,0.000402826253681
27,-6.5,0.0081279848543654,-6.5,0.0081311880232018,-6.5,0.0041331776888888,-6.5,0.0083500416688265,-6.5,0.0010638063414725,-6.5,0.0004675253060389
28,-6.0,0.0141543822324782,-6.0,0.0099629183310552,-6.0,0.0056820450028566,-6.0,0.0103475192447335,-6.0,0.001374047872133,-6.0,0.000545562316883
29,-5.5,0.0209176728378732,-5.5,0.0123340802321803,-5.5,0.0076540535816683,-5.5,0.0127655148161982,-5.5,0.0017391447554044,-5.5,0.0006209118286291
30,-5.0,0.0285461725894564,-5.0,0.0154205704827951,-5.0,0.0100581192720203,-5.0,0.0156305629388032,-5.0,0.0021521946621503,-5.0,0.0007065136517488
31,-4.5,0.0370319741962842,-4.5,0.0194196768034458,-4.5,0.0131065356128234,-4.5,0.0189001946460105,-4.5,0.0026043577673362,-4.5,0.0008035622302858
32,-4.0,0.0457502122776175,-4.0,0.0246687182470029,-4.0,0.0169176182994299,-4.0,0.0225257860485957,-4.0,0.0031192473022186,-4.0,0.0009145459893306
33,-3.5,0.0551641499148498,-3.5,0.0315167273018232,-3.5,0.0213634932062453,-3.5,0.0266426770576351,-3.5,0.0036820898605753,-3.5,0.0010592727926051
34,-3.0,0.0653406913121931,-3.0,0.039863135757518,-3.0,0.0261433509109384,-3.0,0.0314175293018772,-3.0,0.0043494361039282,-3.0,0.0012046963549051
35,-2.5,0.0765315440065125,-2.5,0.0497064376009534,-2.5,0.0314864330934381,-2.5,0.0368648410436505,-2.5,0.0050580752286063,-2.5,0.0013729138910358
36,-2.0,0.0885452284494479,-2.0,0.0615192420648656,-2.0,0.038041829457845,-2.0,0.0427491522961759,-2.0,0.0058673430464846,-2.0,0.001561835123921
37,-1.5,0.1016476095430869,-1.5,0.0749816886930848,-1.5,0.0450477572107311,-1.5,0.0490915265726477,-1.5,0.0067813567363462,-1.5,0.0017650896853286
38,-1.0,0.1158636402354971,-1.0,0.0901073873820809,-1.0,0.0522332870646406,-1.0,0.0560519234748888,-1.0,0.007774202290556,-1.0,0.0020092539552272
39,-0.5,0.1310510366387403,-0.5,0.1071969550868675,-0.5,0.0604241388757984,-0.5,0.0636845747105716,-0.5,0.0088630749852084,-0.5,0.0022819853451669
40,0.0,0.1470134896016046,0.0,0.1265120476449008,0.0,0.0702559080938458,0.0,0.0720824196122644,0.0,0.0100405881171923,0.0,0.002574126450814
41,0.5,0.1628660927741139,0.5,0.1477277287779671,0.5,0.0807880130537634,0.5,0.0811979284992205,0.5,0.0113106166783037,0.5,0.0029086703200064
42,1.0,0.1781455830748746,1.0,0.1701424752569711,1.0,0.0930758169064212,1.0,0.0907758088560036,1.0,0.0126533013355885,1.0,0.0032774549184468
43,1.5,0.1937942538995136,1.5,0.1933976328429782,1.5,0.1057534280024896,1.5,0.1007383034926724,1.5,0.0140520522804205,1.5,0.0036701283977578
44,2.0,0.2099036783060253,2.0,0.2177820213881196,2.0,0.1197223910565864,2.0,0.1110339162227485,2.0,0.0155435608413672,2.0,0.0040898759420555
45,2.5,0.2261574226095206,2.5,0.2427180290772649,2.5,0.1338693497528423,2.5,0.1218449011457867,2.5,0.0171092997139045,2.5,0.004537195236358
46,3.0,0.2427715405140468,3.0,0.2674175648152494,3.0,0.1487383313856358,3.0,0.1331791228852198,3.0,0.0187348587722911,3.0,0.0050359751615361
47,3.5,0.2598533249613904,3.5,0.2920079703792874,3.5,0.1646014700865712,3.5,0.1450082687966893,3.5,0.0204307731504724,3.5,0.0055645166507988
48,4.0,0.2777169842312046,4.0,0.3165572952517274,4.0,0.1808316846379881,4.0,0.1573143528283442,4.0,0.0221447304592034,4.0,0.0061230187781534
49,4.5,0.2958877967725847,4.5,0.3405826112209524,4.5,0.1986552654139125,4.5,0.1702447511845148,4.5,0.0239459961768362,4.5,0.006717055615803
50,5.0,0.3135289628678825,5.0,0.3638902003753264,5.0,0.2157293528067206,5.0,0.1837158253046926,5.0,0.0257994531902201,5.0,0.0073416503135664
51,5.5,0.3311299296217961,5.5,0.3865217290782215,5.5,0.2334658635122026,5.5,0.1977069220038622,5.5,0.0276932343369804,5.5,0.0080393051719924
52,6.0,0.3490166005287278,6.0,0.408664584408285,6.0,0.2506172215763811,6.0,0.2122189303264119,6.0,0.02956860927271,6.0,0.0087471128047885
53,6.5,0.3684305623139745,6.5,0.4301847311965963,6.5,0.2676133153913297,6.5,0.2269748787514424,6.5,0.0314889098945735,6.5,0.0095113579186414
54,7.0,0.3883756383657779,7.0,0.4505118088023734,7.0,0.2864905725363166,7.0,0.2419753827712225,7.0,0.0333585934361029,7.0,0.0103563275424363
55,7.5,0.4079227930218299,7.5,0.4694664901061491,7.5,0.3050718396355651,7.5,0.2574689644862328,7.5,0.0351907379946094,7.5,0.0112347415994501
56,8.0,0.4273630335284761,8.0,0.4882002337053492,8.0,0.3241892623807575,8.0,0.2731713348563803,8.0,0.0369992693218594,8.0,0.0121570514750637
57,8.5,0.4467909159337073,8.5,0.5069287899259769,8.5,0.34247084457888,8.5,0.2893060543512499,8.5,0.0387804335195509,8.5,0.0131347039246942
58,9.0,0.4666435192956128,9.0,0.5249574404871719,9.0,0.3605273618901209,9.0,0.3060193365786645,9.0,0.0405594180343571,9.0,0.0141779512597154
59,9.5,0.4875880390434564,9.5,0.5427006178920887,9.5,0.3793339348450807,9.5,0.3234057621839088,9.5,0.0423031643425192,9.5,0.0153451221642529
60,10.0,0.5075981726866167,10.0,0.5603779211669616,10.0,0.3978520681109642,10.0,0.34149432769164,10.0,0.0440350434883063,10.0,0.0165913254496708
61,10.5,0.5271943336069004,10.5,0.5779601225013394,10.5,0.415119171536312,10.5,0.359930099226928,10.5,0.0456925712290093,10.5,0.0179390564787889
62,11.0,0.5450060509715338,11.0,0.5946658799700281,11.0,0.4310942000971425,11.0,0.3783552022295592,11.0,0.0473091693688679,11.0,0.0194099147813943
63,11.5,0.56169100305122,11.5,0.6104077611438627,11.5,0.4465039961065863,11.5,0.3977477906905016,11.5,0.048866310603358,11.5,0.0209697591652428
64,12.0,0.5777842340834638,12.0,0.6259449639771419,12.0,0.4616427021826876,12.0,0.418624331011195,12.0,0.0503671433633136,12.0,0.0226691544281773
65,12.5,0.5926628199984763,12.5,0.6410267930613289,12.5,0.4769641429545975,12.5,0.440309559784884,12.5,0.0518811753140741,12.5,0.0245010334429401
66,13.0,0.6064852380584637,13.0,0.6554154935451859,13.0,0.4918422010799741,13.0,0.4619635352289309,13.0,0.0533461643999175,13.0,0.0264553429721649
67,13.5,0.6198973292722371,13.5,0.6693791357665542,13.5,0.5054543696203206,13.5,0.4831704581218377,13.5,0.0548609229116397,13.5,0.0285945922541299
68,14.0,0.6325786352858644,14.0,0.6826611118208895,14.0,0.5178608104601035,14.0,0.5049199716435873,14.0,0.0563674470657956,14.0,0.0308777720433404
69,14.5,0.6444437857665828,14.5,0.6959665705244615,14.5,0.529739609885923,14.5,0.5278253112578597,14.5,0.0579327015643584,14.5,0.0334854424643769
70,15.0,0.6555994107695124,15.0,0.709400904907514,15.0,0.5414849929030664,15.0,0.5516737901918161,15.0,0.0596139636298113,15.0,0.0365070872835007
71,15.5,0.6656670493574521,15.5,0.7223023337542083,15.5,0.5521137263636687,15.5,0.5753631301803078,15.5,0.0614622136229695,15.5,0.0394725932325786
72,16.0,0.675587100964126,16.0,0.734908277246197,16.0,0.5611927089579278,16.0,0.5998549353110787,16.0,0.0636158614070434,16.0,0.042705256499393
73,16.5,0.6850699788146156,16.5,0.7473012314362616,16.5,0.5691922315183534,16.5,0.6225187967919449,16.5,0.066302199469562,16.5,0.0473489563296327
74,17.0,0.694153704194117,17.0,0.7592181739194725,17.0,0.5765306962561396,17.0,0.6441829620524396,17.0,0.0700425353005698,17.0,0.0514194225559808
75,17.5,0.702392580517884,17.5,0.7708362564629926,17.5,0.5834438510096153,17.5,0.6643676890631538,17.5,0.0753949888121721,17.5,0.0554279767660726
76,18.0,0.7098841941729516,18.0,0.7818730179368116,18.0,0.5898125768539961,18.0,0.683521534911884,18.0,0.0814291986928684,18.0,0.0598714081450134
77,18.5,0.7167745696220159,18.5,0.7923668616758451,18.5,0.5960219419790432,18.5,0.7013117918334024,18.5,0.0884943985782655,18.5,0.0648245685195314
78,19.0,0.7231926856706489,19.0,0.8019610577912739,19.0,0.6022256041751223,19.0,0.7183979255995682,19.0,0.0968096465983263,19.0,0.0703044787172467
79,19.5,0.7299588645679453,19.5,0.8111676507486377,19.5,0.6084096675730575,19.5,0.733753431882308,19.5,0.1072270776676715,19.5,0.0760622962290903
80,20.0,0.7363389119823346,20.0,0.819992051039566,20.0,0.6144957369802734,20.0,0.7464948057239686,20.0,0.1204717996261117,20.0,0.0824972639766127
81,20.5,0.7419473119685277,20.5,0.8284661638311925,20.5,0.620088944807937,20.5,0.7578901663620892,20.5,0.1373217170766771,20.5,0.089605599553676
82,21.0,0.7469342557054064,21.0,0.8370846307706205,21.0,0.6256939601082528,21.0,0.7681433101256274,21.0,0.1556533345152058,21.0,0.097724434791567
83,21.5,0.7515161756893985,21.5,0.8457084524234136,21.5,0.631021379316826,21.5,0.7774995448776614,21.5,0.177160023356513,21.5,0.1069068229132191
84,22.0,0.7561033040686231,22.0,0.8540162902094003,22.0,0.6362709655934263,22.0,0.7864329364411224,22.0,0.2009366097357715,22.0,0.117487009176814
85,22.5,0.7607496187573063,22.5,0.8618506820886874,22.5,0.6420624104449385,22.5,0.7951896817234768,22.5,0.2288708201250605,22.5,0.1293914357366708
86,23.0,0.7651305420343774,23.0,0.8690276434567452,23.0,0.6484853542759879,23.0,0.8033501517735546,23.0,0.2596588408785478,23.0,0.1429218987877886
87,23.5,0.7691266122528255,23.5,0.8755714657476417,23.5,0.6557171501451877,23.5,0.8108582000188478,23.5,0.2910328330476738,23.5,0.1572955397966359
88,24.0,0.7734210288199921,24.0,0.881494671181694,24.0,0.6617756687828817,24.0,0.817446976366875,24.0,0.3227900861241145,24.0,0.1728020114437693
89,24.5,0.7779596244254607,24.5,0.8869582358294413,24.5,0.6681142735235579,24.5,0.8235514970755227,24.5,0.3554161850172957,24.5,0.1890176842417495
90,25.0,0.7823378488068206,25.0,0.8917337755880347,25.0,0.6746367374812476,25.0,0.8296475376684688,25.0,0.3893941716732771,25.0,0.2054641833511421
91,25.5,0.7864799434879648,25.5,0.8960947433978127,25.5,0.6813402493529385,25.5,0.8356922872390261,25.5,0.4251090023082842,25.5,0.2227621219895655
92,26.0,0.7901445230243976,26.0,0.9002682125724152,26.0,0.6891208115701666,26.0,0.8412649542395176,26.0,0.4606403763004533,26.0,0.2416390161165339
93,26.5,0.7948128076711518,26.5,0.904469654546524,26.5,0.6986059069653084,26.5,0.8463729245771671,26.5,0.4940493446299032,26.5,0.2604269241622592
94,27.0,0.7995414150045059,27.0,0.9084545374097984,27.0,0.707876620425016,27.0,0.8516407861286097,27.0,0.5244352138910706,27.0,0.2801961675267493
95,27.5,0.8037689273674606,27.5,0.9119576634050048,27.5,0.7159257022414037,27.5,0.8569967314625012,27.5,0.5543318654380036,27.5,0.3010235887768047
96,28.0,0.808217275688267,28.0,0.9152057432870648,28.0,0.7242684447381765,28.0,0.8619366724108053,28.0,0.5829168322620192,28.0,0.3217141466468721
97,28.5,0.8131130725085796,28.5,0.917731494647476,28.5,0.7342649563127528,28.5,0.8666792455049573,28.5,0.6103920983104794,28.5,0.3423181073237834
98,29.0,0.8184301811541416,29.0,0.9200325711596088,29.0,0.7463966123638054,29.0,0.8709656704399991,29.0,0.6363667737859712,29.0,0.3631234313590334
99,29.5,0.8244975828074472,29.5,0.922137838075197,29.5,0.7587216860621139,29.5,0.8751549159846215,29.5,0.6610826823952584,29.5,0.383920593359986
100,30.0,0.8308372888333095,30.0,0.9241202533638408,30.0,0.7691284069076767,30.0,0.8796004798651279,30.0,0.6851116276152259,30.0,0.4039461445088172
101,30.5,0.8366705020973497,30.5,0.9262501742722142,30.5,0.779591996397034,30.5,0.8838434784012137,30.5,0.7068275660135126,30.5,0.4246663644059656
102,31.0,0.8425694358394127,31.0,0.9283064399826854,31.0,0.7903102096163752,31.0,0.8879129765055659,31.0,0.7261175173605687,31.0,0.4450283506270582
103,31.5,0.8481782619670338,31.5,0.9304409347087248,31.5,0.8006682547583512,31.5,0.8918610858569315,31.5,0.7446167281942708,31.5,0.4650691309374444
104,32.0,0.8537788020113307,32.0,0.932407230079009,32.0,0.8128987883524985,32.0,0.8956320018229513,32.0,0.7613247240703107,32.0,0.4854441565060123
105,32.5,0.8598096975489623,32.5,0.9343087111062696,32.5,0.8259016270456346,32.5,0.8994658347764347,32.5,0.7756835061700768,32.5,0.5055802932658738
106,33.0,0.8654416773608437,33.0,0.9362526951708656,33.0,0.8378939227902135,33.0,0.9035987285844594,33.0,0.7882465928529166,33.0,0.5250182774822911
107,33.5,0.8712781103601184,33.5,0.938474064543428,33.5,0.8495329582305434,33.5,0.9075293989882128,33.5,0.7990149528667795,33.5,0.5446154213675091
108,34.0,0.8780476983888398,34.0,0.9407347854813976,34.0,0.8611836404976392,34.0,0.9111620343578728,34.0,0.8091008299505866,34.0,0.5633703826650336
109,34.5,0.8837422736416044,34.5,0.9427436396672816,34.5,0.8717494007707629,34.5,0.9145254944420363,34.5,0.8193630191611079,34.5,0.5822319480934434
110,35.0,0.8895968886751447,35.0,0.9445539511216744,35.0,0.8818988472292159,35.0,0.9180426908173068,35.0,0.8300795511597002,35.0,0.6003867012590933
111,35.5,0.8949322740530676,35.5,0.9464261206710872,35.5,0.8913646651179867,35.5,0.9219581106904032,35.5,0.8399562997800215,35.5,0.6186513432767482
112,36.0,0.9004971129154992,36.0,0.9482814730738378,36.0,0.9009522525886678,36.0,0.9258556812877085,36.0,0.8490116712331023,36.0,0.6354309927372825
113,36.5,0.9068383341108835,36.5,0.9502261822558687,36.5,0.9099430405912796,36.5,0.9297094835459084,36.5,0.8571510915004235,36.5,0.6513886656218599
114,37.0,0.9137168722980562,37.0,0.9522770932529748,37.0,0.9186303685144344,37.0,0.9334671322341372,37.0,0.8654432106632024,37.0,0.6678649262953372
115,37.5,0.9195286364435488,37.5,0.9546756143926998,37.5,0.9270990573861644,37.5,0.937002451437318,37.5,0.8729598470928237,37.5,0.6843104300346936
116,38.0,0.9249221664518836,38.0,0.9570137834505388,38.0,0.935684294848496,38.0,0.940392104136915,38.0,0.8813670050745439,38.0,0.7011442276252013
117,38.5,0.9308684018924656,38.5,0.9593713912334584,38.5,0.9428557681873432,38.5,0.9439611386388128,38.5,0.888624622521307,38.5,0.7180108724269062
118,39.0,0.9371223114441368,39.0,0.9616479253093344,39.0,0.949825309646954,39.0,0.9478461258386252,39.0,0.8955517758239746,39.0,0.7344318900633703
119,39.5,0.94380974887533,39.5,0.9638345727124198,39.5,0.9556913745127108,39.5,0.9518667265016336,39.5,0.9031495448943228,39.5,0.7509492595193458
120,40.0,0.9493454207244604,40.0,0.9658864040508852,40.0,0.961513020790871,40.0,0.9555501741774732,40.0,0.9104844199900172,40.0,0.7669088236069921
121,40.5,0.9550001280791736,40.5,0.9678261210782686,40.5,0.9669584344030234,40.5,0.9594811865213758,40.5,0.9171064176887564,40.5,0.7833150102299156
122,41.0,0.9605786981653996,41.0,0.970090383936016,41.0,0.9716699372830429,41.0,0.9632894423516948,41.0,0.923436458974372,41.0,0.8010380714108325
123,41.5,0.9651049830185008,41.5,0.9722387674498464,41.5,0.975157880769105,41.5,0.9669055278181306,41.5,0.929747125301008,41.5,0.8180287393190574
124,42.0,0.9699808932388354,42.0,0.9746271927237478,42.0,0.9782302333469856,42.0,0.9705977291617912,42.0,0.9353271134871268,42.0,0.8351255136731494
125,42.5,0.9744055670358582,42.5,0.9769848283957996,42.5,0.9811839489377412,42.5,0.9737943908411468,42.5,0.9412826125969688,42.5,0.8515496169567258
126,43.0,0.9785580311584196,43.0,0.9793947561905576,43.0,0.983717977150211,43.0,0.9765681409438998,43.0,0.9485080191744282,43.0,0.8679913382899443
127,43.5,0.9817636563767874,43.5,0.9814024948111572,43.5,0.9859728831350172,43.5,0.97953679693173,43.5,0.9553525867144452,43.5,0.8839080019290271
128,44.0,0.9840264200109576,44.0,0.9832480860176692,44.0,0.9886930196069108,44.0,0.9820377471834048,44.0,0.960527880444878,44.0,0.8981729485299131
129,44.5,0.9865668384600592,44.5,0.9853397151476558,44.5,0.991368496522378,44.5,0.9842481850842698,44.5,0.9655721510152117,44.5,0.9105351457694534
130,45.0,0.9886177624554155,45.0,0.9870658850904728,45.0,0.9933734375079069,45.0,0.9868364668500652,45.0,0.9700918445711728,45.0,0.921537468465433
131,45.5,0.9908582720372292,45.5,0.988447317471278,45.5,0.9947643899155189,45.5,0.9891482558111704,45.5,0.9743639019326764,45.5,0.9314430924554437
132,46.0,0.9925697980596264,46.0,0.9900874215524034,46.0,0.99570352576756,46.0,0.9905387896221438,46.0,0.9789598843896198,46.0,0.9397104369027468
133,46.5,0.9936581632669972,46.5,0.9916615678360886,46.5,0.9971027514383228,46.5,0.992095985061866,46.5,0.9832030004061476,46.5,0.9473367630466883
134,47.0,0.9949980466150428,47.0,0.9929503525200244,47.0,0.9980861452320744,47.0,0.9937730647179178,47.0,0.9872143434758822,47.0,0.9547028994631472
135,47.5,0.9962226823813104,47.5,0.993862382918286,47.5,0.9990706635470308,47.5,0.9950281218417552,47.5,0.990103634233712,47.5,0.9611789759931678
136,48.0,0.9969575395995474,48.0,0.994635609106036,48.0,0.9993710713546456,48.0,0.9961669877028748,48.0,0.991844837578508,48.0,0.967128302699991
137,48.5,0.9981303755077772,48.5,0.9954830203851984,48.5,0.999561597375946,48.5,0.997203681847396,48.5,0.9931802566261754,48.5,0.9722368403371716
138,49.0,0.9987039618700014,49.0,0.9963868792677518,49.0,0.9995788668087364,49.0,0.9979312620969876,49.0,0.9944574297034106,49.0,0.9771316720275638
139,49.5,0.9993977674639978,49.5,0.9973771944598462,49.5,0.9996989496088392,49.5,0.998587992347653,49.5,0.9953710801127912,49.5,0.9820273995509886
140,50.0,0.9996911895117692,50.0,0.9979811057265564,50.0,0.9998370247482216,50.0,0.9991242912777496,50.0,0.9962858203636148,50.0,0.9855590719767005
141,50.5,0.9998236721468612,50.5,0.9986354405441216,50.5,0.9999831321819254,50.5,0.9993369096625584,50.5,0.997783867973217,50.5,0.9882082493282496
142,51.0,0.9999259934386532,51.0,0.9990416178641716,51.0,1.0,51.0,0.9995281909820536,51.0,0.9989469709794598,51.0,0.9902736421535228
143,51.5,0.9999849430028738,51.5,0.9993045287125728,51.5,1.0,51.5,0.9996655825340256,51.5,0.9994882588959518,51.5,0.9919419818713257
144,52.0,1.0,52.0,0.9995099879488272,52.0,1.0,52.0,0.9997620096561164,52.0,0.9997191841882898,52.0,0.9935183493977764
145,52.5,1.0,52.5,0.9995635629716104,52.5,1.0,52.5,0.999828482821132,52.5,0.9998424573647972,52.5,0.9949114693005484
146,53.0,1.0,53.0,0.9996668085386816,53.0,1.0,53.0,1.0,53.0,0.9999116017496557,53.0,0.9961571749009482
147,53.5,1.0,53.5,0.9996778247458652,53.5,1.0,53.5,1.0,53.5,0.9999582227447004,53.5,0.997193554182719
148,54.0,1.0,54.0,0.9997370612624668,54.0,1.0,54.0,1.0,54.0,0.9999800195735524,54.0,0.9978527877577448
149,54.5,1.0,54.5,0.9998318843116408,54.5,1.0,54.5,1.0,54.5,0.9999938242318251,54.5,0.9983494774058468
150,55.0,1.0,55.0,0.9998954436437196,55.0,1.0,55.0,1.0,55.0,0.9999975781301276,55.0,0.9988038638274068
151,55.5,1.0,55.5,0.9999780512530294,55.5,1.0,55.5,1.0,55.5,0.9999993945325318,55.5,0.9991597086153756
152,56.0,1.0,56.0,1.0,56.0,1.0,56.0,1.0,56.0,1.0,56.0,0.9993287224475352
153,56.5,1.0,56.5,1.0,56.5,1.0,56.5,1.0,56.5,1.0,56.5,0.9994214909349164
154,57.0,1.0,57.0,1.0,57.0,1.0,57.0,1.0,57.0,1.0,57.0,0.9994898728564084
155,57.5,1.0,57.5,1.0,57.5,1.0,57.5,1.0,57.5,1.0,57.5,0.9995688057002852
156,58.0,1.0,58.0,1.0,58.0,1.0,58.0,1.0,58.0,1.0,58.0,0.9996694376109526
157,58.5,1.0,58.5,1.0,58.5,1.0,58.5,1.0,58.5,1.0,58.5,0.9997072616723311
158,59.0,1.0,59.0,1.0,59.0,1.0,59.0,1.0,59.0,1.0,59.0,0.999756233878116
159,59.5,1.0,59.5,1.0,59.5,1.0,59.5,1.0,59.5,1.0,59.5,0.9998324792228948
160,60.0,1.0,60.0,1.0,60.0,1.0,60.0,1.0,60.0,1.0,60.0,0.9999089236416808
161,60.5,1.0,60.5,1.0,60.5,1.0,60.5,1.0,60.5,1.0,60.5,0.9999485393691244
162,61.0,1.0,61.0,1.0,61.0,1.0,61.0,1.0,61.0,1.0,61.0,0.9999610810315815
163,61.5,1.0,61.5,1.0,61.5,1.0,61.5,1.0,61.5,1.0,61.5,0.9999665555667812
164,62.0,1.0,62.0,1.0,62.0,1.0,62.0,1.0,62.0,1.0,62.0,0.9999734236200314
165,62.5,1.0,62.5,1.0,62.5,1.0,62.5,1.0,62.5,1.0,62.5,0.9999799930622708
166,63.0,1.0,63.0,1.0,63.0,1.0,63.0,1.0,63.0,1.0,63.0,0.9999861643564958
167,63.5,1.0,63.5,1.0,63.5,1.0,63.5,1.0,63.5,1.0,63.5,0.9999908425956664
168,64.0,1.0,64.0,1.0,64.0,1.0,64.0,1.0,64.0,1.0,64.0,0.9999955208348368
169,64.5,1.0,64.5,1.0,64.5,1.0,64.5,1.0,64.5,1.0,64.5,0.9999985069449456
170,65.0,1.0,65.0,1.0,65.0,1.0,65.0,1.0,65.0,1.0,65.0,0.9999999004629964
171,65.5,1.0,65.5,1.0,65.5,1.0,65.5,1.0,65.5,1.0,65.5,1.0
172,66.0,1.0,66.0,1.0,66.0,1.0,66.0,1.0,66.0,1.0,66.0,1.0
173,66.5,1.0,66.5,1.0,66.5,1.0,66.5,1.0,66.5,1.0,66.5,1.0
174,67.0,1.0,67.0,1.0,67.0,1.0,67.0,1.0,67.0,1.0,67.0,1.0
175,67.5,1.0,67.5,1.0,67.5,1.0,67.5,1.0,67.5,1.0,67.5,1.0
176,68.0,1.0,68.0,1.0,68.0,1.0,68.0,1.0,68.0,1.0,68.0,1.0
177,68.5,1.0,68.5,1.0,68.5,1.0,68.5,1.0,68.5,1.0,68.5,1.0
178,69.0,1.0,69.0,1.0,69.0,1.0,69.0,1.0,69.0,1.0,69.0,1.0
179,69.5,1.0,69.5,1.0,69.5,1.0,69.5,1.0,69.5,1.0,69.5,1.0
180,70.0,1.0,70.0,1.0,70.0,1.0,70.0,1.0,70.0,1.0,70.0,1.0
181,70.5,1.0,70.5,1.0,70.5,1.0,70.5,1.0,70.5,1.0,70.5,1.0
182,71.0,1.0,71.0,1.0,71.0,1.0,71.0,1.0,71.0,1.0,71.0,1.0
183,71.5,1.0,71.5,1.0,71.5,1.0,71.5,1.0,71.5,1.0,71.5,1.0
184,72.0,1.0,72.0,1.0,72.0,1.0,72.0,1.0,72.0,1.0,72.0,1.0
185,72.5,1.0,72.5,1.0,72.5,1.0,72.5,1.0,72.5,1.0,72.5,1.0
186,73.0,1.0,73.0,1.0,73.0,1.0,73.0,1.0,73.0,1.0,73.0,1.0
187,73.5,1.0,73.5,1.0,73.5,1.0,73.5,1.0,73.5,1.0,73.5,1.0
188,74.0,1.0,74.0,1.0,74.0,1.0,74.0,1.0,74.0,1.0,74.0,1.0
189,74.5,1.0,74.5,1.0,74.5,1.0,74.5,1.0,74.5,1.0,74.5,1.0
190,75.0,1.0,75.0,1.0,75.0,1.0,75.0,1.0,75.0,1.0,75.0,1.0
191,75.5,1.0,75.5,1.0,75.5,1.0,75.5,1.0,75.5,1.0,75.5,1.0
192,76.0,1.0,76.0,1.0,76.0,1.0,76.0,1.0,76.0,1.0,76.0,1.0
193,76.5,1.0,76.5,1.0,76.5,1.0,76.5,1.0,76.5,1.0,76.5,1.0
194,77.0,1.0,77.0,1.0,77.0,1.0,77.0,1.0,77.0,1.0,77.0,1.0
195,77.5,1.0,77.5,1.0,77.5,1.0,77.5,1.0,77.5,1.0,77.5,1.0
196,78.0,1.0,78.0,1.0,78.0,1.0,78.0,1.0,78.0,1.0,78.0,1.0
197,78.5,1.0,78.5,1.0,78.5,1.0,78.5,1.0,78.5,1.0,78.5,1.0
198,79.0,1.0,79.0,1.0,79.0,1.0,79.0,1.0,79.0,1.0,79.0,1.0
199,79.5,1.0,79.5,1.0,79.5,1.0,79.5,1.0,79.5,1.0,79.5,1.0
200,80.0,1.0,80.0,1.0,80.0,1.0,80.0,1.0,80.0,1.0,80.0,1.0
201,80.5,1.0,80.5,1.0,80.5,1.0,80.5,1.0,80.5,1.0,80.5,1.0
202,81.0,1.0,81.0,1.0,81.0,1.0,81.0,1.0,81.0,1.0,81.0,1.0
203,81.5,1.0,81.5,1.0,81.5,1.0,81.5,1.0,81.5,1.0,81.5,1.0
204,82.0,1.0,82.0,1.0,82.0,1.0,82.0,1.0,82.0,1.0,82.0,1.0
205,82.5,1.0,82.5,1.0,82.5,1.0,82.5,1.0,82.5,1.0,82.5,1.0
206,83.0,1.0,83.0,1.0,83.0,1.0,83.0,1.0,83.0,1.0,83.0,1.0
207,83.5,1.0,83.5,1.0,83.5,1.0,83.5,1.0,83.5,1.0,83.5,1.0
208,84.0,1.0,84.0,1.0,84.0,1.0,84.0,1.0,84.0,1.0,84.0,1.0
209,84.5,1.0,84.5,1.0,84.5,1.0,84.5,1.0,84.5,1.0,84.5,1.0
210,85.0,1.0,85.0,1.0,85.0,1.0,85.0,1.0,85.0,1.0,85.0,1.0
211,85.5,1.0,85.5,1.0,85.5,1.0,85.5,1.0,85.5,1.0,85.5,1.0
212,86.0,1.0,86.0,1.0,86.0,1.0,86.0,1.0,86.0,1.0,86.0,1.0
213,86.5,1.0,86.5,1.0,86.5,1.0,86.5,1.0,86.5,1.0,86.5,1.0
214,87.0,1.0,87.0,1.0,87.0,1.0,87.0,1.0,87.0,1.0,87.0,1.0
215,87.5,1.0,87.5,1.0,87.5,1.0,87.5,1.0,87.5,1.0,87.5,1.0
216,88.0,1.0,88.0,1.0,88.0,1.0,88.0,1.0,88.0,1.0,88.0,1.0
217,88.5,1.0,88.5,1.0,88.5,1.0,88.5,1.0,88.5,1.0,88.5,1.0
218,89.0,1.0,89.0,1.0,89.0,1.0,89.0,1.0,89.0,1.0,89.0,1.0
219,89.5,1.0,89.5,1.0,89.5,1.0,89.5,1.0,89.5,1.0,89.5,1.0
220,90.0,1.0,90.0,1.0,90.0,1.0,90.0,1.0,90.0,1.0,90.0,1.0
221,90.5,1.0,90.5,1.0,90.5,1.0,90.5,1.0,90.5,1.0,90.5,1.0
222,91.0,1.0,91.0,1.0,91.0,1.0,91.0,1.0,91.0,1.0,91.0,1.0
223,91.5,1.0,91.5,1.0,91.5,1.0,91.5,1.0,91.5,1.0,91.5,1.0
224,92.0,1.0,92.0,1.0,92.0,1.0,92.0,1.0,92.0,1.0,92.0,1.0
225,92.5,1.0,92.5,1.0,92.5,1.0,92.5,1.0,92.5,1.0,92.5,1.0
226,93.0,1.0,93.0,1.0,93.0,1.0,93.0,1.0,93.0,1.0,93.0,1.0
227,93.5,1.0,93.5,1.0,93.5,1.0,93.5,1.0,93.5,1.0,93.5,1.0
228,94.0,1.0,94.0,1.0,94.0,1.0,94.0,1.0,94.0,1.0,94.0,1.0
229,94.5,1.0,94.5,1.0,94.5,1.0,94.5,1.0,94.5,1.0,94.5,1.0
230,95.0,1.0,95.0,1.0,95.0,1.0,95.0,1.0,95.0,1.0,95.0,1.0
231,95.5,1.0,95.5,1.0,95.5,1.0,95.5,1.0,95.5,1.0,95.5,1.0
232,96.0,1.0,96.0,1.0,96.0,1.0,96.0,1.0,96.0,1.0,96.0,1.0
233,96.5,1.0,96.5,1.0,96.5,1.0,96.5,1.0,96.5,1.0,96.5,1.0
234,97.0,1.0,97.0,1.0,97.0,1.0,97.0,1.0,97.0,1.0,97.0,1.0
235,97.5,1.0,97.5,1.0,97.5,1.0,97.5,1.0,97.5,1.0,97.5,1.0
236,98.0,1.0,98.0,1.0,98.0,1.0,98.0,1.0,98.0,1.0,98.0,1.0
237,98.5,1.0,98.5,1.0,98.5,1.0,98.5,1.0,98.5,1.0,98.5,1.0
238,99.0,1.0,99.0,1.0,99.0,1.0,99.0,1.0,99.0,1.0,99.0,1.0
239,99.5,1.0,99.5,1.0,99.5,1.0,99.5,1.0,99.5,1.0,99.5,1.0
240,100.0,1.0,100.0,1.0,100.0,1.0,100.0,1.0,100.0,1.0,100.0,1.0
241,100.5,1.0,100.5,1.0,100.5,1.0,100.5,1.0,100.5,1.0,100.5,1.0
242,101.0,1.0,101.0,1.0,101.0,1.0,101.0,1.0,101.0,1.0,101.0,1.0
243,101.5,1.0,101.5,1.0,101.5,1.0,101.5,1.0,101.5,1.0,101.5,1.0
244,102.0,1.0,102.0,1.0,102.0,1.0,102.0,1.0,102.0,1.0,102.0,1.0
245,102.5,1.0,102.5,1.0,102.5,1.0,102.5,1.0,102.5,1.0,102.5,1.0
246,103.0,1.0,103.0,1.0,103.0,1.0,103.0,1.0,103.0,1.0,103.0,1.0
247,103.5,1.0,103.5,1.0,103.5,1.0,103.5,1.0,103.5,1.0,103.5,1.0
248,104.0,1.0,104.0,1.0,104.0,1.0,104.0,1.0,104.0,1.0,104.0,1.0
249,104.5,1.0,104.5,1.0,104.5,1.0,104.5,1.0,104.5,1.0,104.5,1.0
250,105.0,1.0,105.0,1.0,105.0,1.0,105.0,1.0,105.0,1.0,105.0,1.0
251,105.5,1.0,105.5,1.0,105.5,1.0,105.5,1.0,105.5,1.0,105.5,1.0
252,106.0,1.0,106.0,1.0,106.0,1.0,106.0,1.0,106.0,1.0,106.0,1.0
253,106.5,1.0,106.5,1.0,106.5,1.0,106.5,1.0,106.5,1.0,106.5,1.0
254,107.0,1.0,107.0,1.0,107.0,1.0,107.0,1.0,107.0,1.0,107.0,1.0
255,107.5,1.0,107.5,1.0,107.5,1.0,107.5,1.0,107.5,1.0,107.5,1.0
256,108.0,1.0,108.0,1.0,108.0,1.0,108.0,1.0,108.0,1.0,108.0,1.0
257,108.5,1.0,108.5,1.0,108.5,1.0,108.5,1.0,108.5,1.0,108.5,1.0
258,109.0,1.0,109.0,1.0,109.0,1.0,109.0,1.0,109.0,1.0,109.0,1.0
259,109.5,1.0,109.5,1.0,109.5,1.0,109.5,1.0,109.5,1.0,109.5,1.0
260,110.0,1.0,110.0,1.0,110.0,1.0,110.0,1.0,110.0,1.0,110.0,1.0
261,110.5,1.0,110.5,1.0,110.5,1.0,110.5,1.0,110.5,1.0,110.5,1.0
262,111.0,1.0,111.0,1.0,111.0,1.0,111.0,1.0,111.0,1.0,111.0,1.0
263,111.5,1.0,111.5,1.0,111.5,1.0,111.5,1.0,111.5,1.0,111.5,1.0
264,112.0,1.0,112.0,1.0,112.0,1.0,112.0,1.0,112.0,1.0,112.0,1.0
265,112.5,1.0,112.5,1.0,112.5,1.0,112.5,1.0,112.5,1.0,112.5,1.0
266,113.0,1.0,113.0,1.0,113.0,1.0,113.0,1.0,113.0,1.0,113.0,1.0
267,113.5,1.0,113.5,1.0,113.5,1.0,113.5,1.0,113.5,1.0,113.5,1.0
268,114.0,1.0,114.0,1.0,114.0,1.0,114.0,1.0,114.0,1.0,114.0,1.0
269,114.5,1.0,114.5,1.0,114.5,1.0,114.5,1.0,114.5,1.0,114.5,1.0
270,115.0,1.0,115.0,1.0,115.0,1.0,115.0,1.0,115.0,1.0,115.0,1.0
271,115.5,1.0,115.5,1.0,115.5,1.0,115.5,1.0,115.5,1.0,115.5,1.0
272,116.0,1.0,116.0,1.0,116.0,1.0,116.0,1.0,116.0,1.0,116.0,1.0
273,116.5,1.0,116.5,1.0,116.5,1.0,116.5,1.0,116.5,1.0,116.5,1.0
274,117.0,1.0,117.0,1.0,117.0,1.0,117.0,1.0,117.0,1.0,117.0,1.0
275,117.5,1.0,117.5,1.0,117.5,1.0,117.5,1.0,117.5,1.0,117.5,1.0
276,118.0,1.0,118.0,1.0,118.0,1.0,118.0,1.0,118.0,1.0,118.0,1.0
277,118.5,1.0,118.5,1.0,118.5,1.0,118.5,1.0,118.5,1.0,118.5,1.0
278,119.0,1.0,119.0,1.0,119.0,1.0,119.0,1.0,119.0,1.0,119.0,1.0
279,119.5,1.0,119.5,1.0,119.5,1.0,119.5,1.0,119.5,1.0,119.5,1.0
280,120.0,1.0,120.0,1.0,120.0,1.0,120.0,1.0,120.0,1.0,120.0,1.0
281,120.5,1.0,120.5,1.0,120.5,1.0,120.5,1.0,120.5,1.0,120.5,1.0
282,121.0,1.0,121.0,1.0,121.0,1.0,121.0,1.0,121.0,1.0,121.0,1.0
283,121.5,1.0,121.5,1.0,121.5,1.0,121.5,1.0,121.5,1.0,121.5,1.0
284,122.0,1.0,122.0,1.0,122.0,1.0,122.0,1.0,122.0,1.0,122.0,1.0
285,122.5,1.0,122.5,1.0,122.5,1.0,122.5,1.0,122.5,1.0,122.5,1.0
286,123.0,1.0,123.0,1.0,123.0,1.0,123.0,1.0,123.0,1.0,123.0,1.0
287,123.5,1.0,123.5,1.0,123.5,1.0,123.5,1.0,123.5,1.0,123.5,1.0
288,124.0,1.0,124.0,1.0,124.0,1.0,124.0,1.0,124.0,1.0,124.0,1.0
289,124.5,1.0,124.5,1.0,124.5,1.0,124.5,1.0,124.5,1.0,124.5,1.0
290,125.0,1.0,125.0,1.0,125.0,1.0,125.0,1.0,125.0,1.0,125.0,1.0
291,125.5,1.0,125.5,1.0,125.5,1.0,125.5,1.0,125.5,1.0,125.5,1.0
292,126.0,1.0,126.0,1.0,126.0,1.0,126.0,1.0,126.0,1.0,126.0,1.0
293,126.5,1.0,126.5,1.0,126.5,1.0,126.5,1.0,126.5,1.0,126.5,1.0
294,127.0,1.0,127.0,1.0,127.0,1.0,127.0,1.0,127.0,1.0,127.0,1.0
295,127.5,1.0,127.5,1.0,127.5,1.0,127.5,1.0,127.5,1.0,127.5,1.0
296,128.0,1.0,128.0,1.0,128.0,1.0,128.0,1.0,128.0,1.0,128.0,1.0
297,128.5,1.0,128.5,1.0,128.5,1.0,128.5,1.0,128.5,1.0,128.5,1.0
298,129.0,1.0,129.0,1.0,129.0,1.0,129.0,1.0,129.0,1.0,129.0,1.0
299,129.5,1.0,129.5,1.0,129.5,1.0,129.5,1.0,129.5,1.0,129.5,1.0


==> figs/plots/data/uplink/throughput_all.csv <==
0,BS_1_x,BS_1_y,BS_2_x,BS_2_y,NCR_31_BS_1_x,NCR_31_BS_1_y,NCR_32_BS_2_x,NCR_32_BS_2_y
0,0.0,0.0520833333333333,0.0,0.0020833333333333,0.0,0.0003472222222222,0.0,0.0010964912280701
1,0.0448374289295893,0.0885416666666666,0.0517236411469425,0.0215277777777777,0.0434598071643569,0.009375,0.0517236411469425,0.0113304093567251
2,0.0896748578591787,0.0982638888888888,0.1034472822938851,0.0274305555555555,0.0869196143287139,0.0111111111111111,0.1034472822938851,0.014985380116959
3,0.1345122867887681,0.1104166666666666,0.1551709234408277,0.0309027777777777,0.1303794214930708,0.0124999999999999,0.1551709234408277,0.0164473684210526
4,0.1793497157183574,0.1194444444444444,0.2068945645877703,0.0340277777777777,0.1738392286574278,0.0145833333333333,0.2068945645877703,0.0175438596491228
5,0.2241871446479468,0.128125,0.2586182057347129,0.0385416666666666,0.2172990358217848,0.0173611111111111,0.2586182057347129,0.0179093567251461
6,0.2690245735775362,0.1388888888888888,0.3103418468816555,0.0402777777777777,0.2607588429861417,0.0197916666666666,0.3103418468816555,0.0179093567251461
7,0.3138620025071256,0.1472222222222222,0.362065488028598,0.0434027777777777,0.3042186501504987,0.0218749999999999,0.362065488028598,0.0186403508771929
8,0.3586994314367149,0.1579861111111111,0.4137891291755406,0.0468749999999999,0.3476784573148557,0.0239583333333333,0.4137891291755406,0.0193713450292397
9,0.4035368603663043,0.1697916666666666,0.4655127703224833,0.0479166666666666,0.3911382644792126,0.0260416666666666,0.4655127703224833,0.0208333333333333
10,0.4483742892958937,0.1784722222222222,0.5172364114694259,0.0506944444444444,0.4345980716435696,0.0274305555555555,0.5172364114694259,0.0219298245614035
11,0.493211718225483,0.189236111111111,0.5689600526163684,0.0541666666666666,0.4780578788079266,0.0288194444444444,0.5689600526163684,0.0230263157894736
12,0.5380491471550725,0.1999999999999999,0.620683693763311,0.0555555555555555,0.5215176859722835,0.0305555555555555,0.620683693763311,0.025219298245614
13,0.5828865760846618,0.2097222222222222,0.6724073349102536,0.0565972222222222,0.5649774931366405,0.0312499999999999,0.6724073349102536,0.0274122807017543
14,0.6277240050142512,0.2166666666666666,0.7241309760571961,0.0579861111111111,0.6084373003009975,0.0350694444444444,0.7241309760571961,0.0285087719298245
15,0.6725614339438405,0.226736111111111,0.7758546172041387,0.0593749999999999,0.6518971074653545,0.0374999999999999,0.7758546172041387,0.0296052631578947
16,0.7173988628734299,0.2340277777777777,0.8275782583510813,0.0611111111111111,0.6953569146297114,0.0395833333333333,0.8275782583510813,0.0307017543859649
17,0.7622362918030193,0.2406249999999999,0.879301899498024,0.0628472222222222,0.7388167217940683,0.0434027777777777,0.879301899498024,0.0307017543859649
18,0.8070737207326086,0.2499999999999999,0.9310255406449666,0.0638888888888888,0.7822765289584253,0.0465277777777777,0.9310255406449666,0.0310672514619883
19,0.851911149662198,0.2586805555555555,0.9827491817919092,0.0656249999999999,0.8257363361227823,0.0489583333333333,0.9827491817919092,0.031798245614035
20,0.8967485785917874,0.2677083333333333,1.0344728229388518,0.0670138888888888,0.8691961432871392,0.0513888888888888,1.0344728229388518,0.0339912280701754
21,0.9415860075213768,0.2802083333333333,1.0861964640857942,0.0694444444444444,0.9126559504514962,0.0545138888888888,1.0861964640857942,0.0343567251461988
22,0.986423436450966,0.2861111111111111,1.1379201052327368,0.0701388888888888,0.9561157576158532,0.0562499999999999,1.1379201052327368,0.0358187134502923
23,1.0312608653805555,0.295486111111111,1.1896437463796794,0.0711805555555555,0.99957556478021,0.0586805555555555,1.1896437463796794,0.0365497076023391
24,1.076098294310145,0.3038194444444444,1.241367387526622,0.071875,1.043035371944567,0.0628472222222222,1.241367387526622,0.0365497076023391
25,1.1209357232397343,0.3128472222222221,1.2930910286735646,0.0736111111111111,1.086495179108924,0.0666666666666666,1.2930910286735646,0.0372807017543859
26,1.1657731521693235,0.3190972222222222,1.3448146698205072,0.0753472222222222,1.129954986273281,0.0690972222222222,1.3448146698205072,0.0383771929824561
27,1.210610581098913,0.3246527777777777,1.3965383109674498,0.0767361111111111,1.173414793437638,0.0711805555555555,1.3965383109674498,0.0391081871345029
28,1.2554480100285024,0.3322916666666666,1.4482619521143922,0.0802083333333333,1.216874600601995,0.0746527777777777,1.4482619521143922,0.0405701754385964
29,1.3002854389580918,0.3406249999999999,1.4999855932613348,0.0809027777777777,1.260334407766352,0.0767361111111111,1.4999855932613348,0.0416666666666666
30,1.345122867887681,0.3486111111111111,1.5517092344082777,0.0829861111111111,1.303794214930709,0.0774305555555555,1.5517092344082777,0.04203216374269
31,1.3899602968172704,0.3562499999999999,1.60343287555522,0.0843749999999999,1.3472540220950655,0.0809027777777777,1.60343287555522,0.0427631578947368
32,1.4347977257468598,0.3631944444444444,1.655156516702163,0.0881944444444444,1.3907138292594228,0.0843749999999999,1.655156516702163,0.0427631578947368
33,1.4796351546764492,0.370486111111111,1.7068801578491053,0.0906249999999999,1.4341736364237798,0.0868055555555555,1.7068801578491053,0.0431286549707602
34,1.5244725836060389,0.3795138888888888,1.758603798996048,0.0923611111111111,1.4776334435881366,0.0906249999999999,1.758603798996048,0.0442251461988304
35,1.569310012535628,0.3850694444444444,1.8103274401429903,0.0940972222222222,1.5210932507524937,0.0934027777777777,1.8103274401429903,0.0453216374269005
36,1.6141474414652173,0.3937499999999999,1.862051081289933,0.0961805555555555,1.5645530579168505,0.0940972222222222,1.862051081289933,0.0464181286549707
37,1.658984870394807,0.4003472222222222,1.9137747224368755,0.0986111111111111,1.6080128650812076,0.0951388888888888,1.9137747224368755,0.0471491228070175
38,1.703822299324396,0.4055555555555555,1.965498363583818,0.1006944444444444,1.6514726722455646,0.0979166666666666,1.965498363583818,0.0482456140350877
39,1.7486597282539853,0.4149305555555555,2.017222004730761,0.1027777777777777,1.6949324794099214,0.0999999999999999,2.017222004730761,0.0497076023391812
40,1.7934971571835747,0.4222222222222221,2.068945645877704,0.1045138888888888,1.7383922865742785,0.1020833333333333,2.068945645877704,0.0526315789473684
41,1.838334586113164,0.4305555555555555,2.1206692870246457,0.1107638888888888,1.7818520937386355,0.1034722222222222,2.1206692870246457,0.0551900584795321
42,1.8831720150427536,0.4406249999999999,2.1723929281715884,0.1159722222222222,1.8253119009029923,0.1059027777777777,2.1723929281715884,0.0581140350877193
43,1.928009443972343,0.4461805555555555,2.224116569318531,0.1222222222222222,1.8687717080673492,0.1086805555555555,2.224116569318531,0.0610380116959064
44,1.972846872901932,0.4513888888888888,2.2758402104654736,0.1274305555555555,1.9122315152317064,0.1128472222222222,2.2758402104654736,0.0654239766081871
45,2.0176843018315216,0.4559027777777777,2.327563851612416,0.132986111111111,1.9556913223960632,0.1142361111111111,2.327563851612416,0.0683479532163742
46,2.062521730761111,0.4649305555555555,2.379287492759359,0.1416666666666666,1.9991511295604203,0.1173611111111111,2.379287492759359,0.0720029239766081
47,2.1073591596907004,0.4774305555555555,2.4310111339063014,0.1510416666666666,2.042610936724777,0.1211805555555555,2.4310111339063014,0.0756578947368421
48,2.15219658862029,0.4857638888888888,2.482734775053244,0.1597222222222222,2.086070743889134,0.1284722222222222,2.482734775053244,0.0811403508771929
49,2.1970340175498797,0.495486111111111,2.534458416200186,0.1743055555555555,2.129530551053491,0.1374999999999999,2.534458416200186,0.0851608187134502
50,2.2418714464794687,0.5065972222222223,2.586182057347129,0.1871527777777777,2.1729903582178483,0.1430555555555555,2.586182057347129,0.0880847953216374
51,2.2867088754090577,0.5114583333333333,2.637905698494072,0.2003472222222222,2.216450165382205,0.1506944444444444,2.637905698494072,0.0946637426900584
52,2.331546304338647,0.5208333333333334,2.6896293396410145,0.2135416666666666,2.259909972546562,0.1569444444444444,2.6896293396410145,0.1019736842105263
53,2.3763837332682365,0.5309027777777777,2.741352980787957,0.2295138888888888,2.303369779710919,0.1645833333333333,2.741352980787957,0.1081871345029239
54,2.421221162197826,0.5368055555555555,2.7930766219349,0.2451388888888888,2.346829586875276,0.1701388888888888,2.7930766219349,0.1158625730994152
55,2.4660585911274158,0.54375,2.8448002630818423,0.2593749999999999,2.390289394039633,0.1743055555555555,2.8448002630818423,0.1242690058479532
56,2.5108960200570047,0.55,2.8965239042287845,0.2746527777777777,2.43374920120399,0.1826388888888888,2.8965239042287845,0.1308479532163742
57,2.555733448986594,0.5583333333333333,2.948247545375727,0.2913194444444444,2.4772090083683467,0.1923611111111111,2.948247545375727,0.1436403508771929
58,2.600570877916184,0.5663194444444445,2.9999711865226697,0.3114583333333333,2.520668815532704,0.1999999999999999,2.9999711865226697,0.1535087719298245
59,2.645408306845773,0.5743055555555555,3.0516948276696123,0.3368055555555555,2.5641286226970608,0.2059027777777777,3.0516948276696123,0.1659356725146198
60,2.690245735775362,0.5815972222222222,3.103418468816555,0.361111111111111,2.607588429861418,0.2173611111111111,3.103418468816555,0.179093567251462
61,2.7350831647049514,0.5913194444444444,3.155142109963497,0.3885416666666666,2.651048237025775,0.2288194444444444,3.155142109963497,0.1889619883040935
62,2.779920593634541,0.6069444444444444,3.20686575111044,0.4187499999999999,2.6945080441901315,0.2437499999999999,3.20686575111044,0.204312865497076
63,2.8247580225641302,0.6253472222222222,3.2585893922573828,0.4510416666666666,2.7379678513544885,0.2614583333333333,3.2585893922573828,0.2141812865497076
64,2.86959545149372,0.6475694444444444,3.3103130334043254,0.4989583333333333,2.781427658518845,0.2857638888888889,3.3103130334043254,0.2302631578947368
65,2.914432880423309,0.6756944444444444,3.362036674551268,0.5576388888888889,2.8248874656832026,0.3034722222222222,3.362036674551268,0.2518274853801169
66,2.9592703093528985,0.8097222222222222,3.4137603156982106,0.5878472222222222,2.86834727284756,0.3322916666666666,3.4137603156982106,0.2715643274853801
67,3.004107738282488,0.8440972222222222,3.465483956845153,0.6065972222222222,2.911807080011916,0.3749999999999999,3.465483956845153,0.2934941520467836
68,3.0489451672120773,0.8666666666666666,3.517207597992096,0.6239583333333333,2.9552668871762733,0.4524305555555555,3.517207597992096,0.3157894736842105
69,3.0937825961416663,0.8815972222222221,3.5689312391390384,0.6430555555555555,2.9987266943406303,0.4899305555555555,3.5689312391390384,0.337719298245614
70,3.138620025071256,0.8958333333333333,3.620654880285981,0.6597222222222222,3.042186501504988,0.5284722222222222,3.620654880285981,0.3691520467836257
71,3.183457454000845,0.9125,3.672378521432924,0.6770833333333333,3.0856463086693444,0.5555555555555556,3.672378521432924,0.4323830409356725
72,3.2282948829304345,0.9208333333333332,3.724102162579866,0.7631944444444444,3.129106115833701,0.5802083333333333,3.724102162579866,0.6195175438596491
73,3.273132311860024,0.928472222222222,3.775825803726808,0.7749999999999999,3.172565922998058,0.6086805555555556,3.775825803726808,0.6246345029239766
74,3.3179697407896134,0.9326388888888888,3.827549444873751,0.7878472222222221,3.216025730162415,0.6256944444444444,3.827549444873751,0.6290204678362573
75,3.362807169719203,0.9375,3.8792730860206937,0.8013888888888888,3.259485537326772,0.6430555555555555,3.8792730860206937,0.6366959064327485
76,3.407644598648792,0.9427083333333331,3.930996727167636,0.8152777777777778,3.302945344491129,0.6569444444444444,3.930996727167636,0.6443713450292398
77,3.4524820275783816,0.9486111111111112,3.982720368314579,0.8277777777777777,3.3464051516554862,0.6777777777777777,3.982720368314579,0.6465643274853801
78,3.4973194565079706,0.951736111111111,4.034444009461522,0.8402777777777777,3.389864958819843,0.6993055555555555,4.034444009461522,0.6535087719298245
79,3.54215688543756,0.9541666666666666,4.0861676506084645,0.8486111111111111,3.4333247659842,0.7180555555555556,4.0861676506084645,0.660453216374269
80,3.586994314367149,0.9559027777777778,4.137891291755407,0.8555555555555555,3.476784573148557,0.7315972222222222,4.137891291755407,0.6677631578947368
81,3.631831743296739,0.9590277777777776,4.189614932902349,0.8631944444444444,3.520244380312914,0.7437499999999999,4.189614932902349,0.6710526315789473
82,3.676669172226328,0.9621527777777776,4.241338574049292,0.8694444444444444,3.563704187477271,0.7628472222222222,4.241338574049292,0.6769005847953216
83,3.7215066011559177,0.9663194444444444,4.293062215196234,0.8722222222222221,3.607163994641628,0.78125,4.293062215196234,0.6820175438596491
84,3.766344030085507,0.9694444444444444,4.344785856343177,0.8763888888888889,3.6506238018059847,0.8069444444444444,4.344785856343177,0.6849415204678362
85,3.811181459015097,0.9715277777777778,4.396509497490119,0.8795138888888888,3.6940836089703417,0.8305555555555555,4.396509497490119,0.6922514619883041
86,3.856018887944686,0.9729166666666668,4.448233138637062,0.8826388888888889,3.7375434161346983,0.8760416666666666,4.448233138637062,0.6973684210526315
87,3.900856316874275,0.9743055555555556,4.4999567797840045,0.8857638888888888,3.781003223299056,0.9027777777777776,4.4999567797840045,0.7046783625730993
88,3.945693745803864,0.978125,4.551680420930947,0.8888888888888888,3.824463030463413,0.9173611111111112,4.551680420930947,0.7101608187134503
89,3.9905311747334538,0.9819444444444444,4.60340406207789,0.8937499999999999,3.8679228376277695,0.9309027777777776,4.60340406207789,0.7163742690058479
90,4.035368603663043,0.9864583333333332,4.655127703224832,0.8961805555555555,3.9113826447921274,0.9413194444444444,4.655127703224832,0.7218567251461988
91,4.080206032592633,0.9913194444444444,4.706851344371775,0.8993055555555555,3.954842451956484,0.950347222222222,4.706851344371775,0.7273391812865497
92,4.125043461522222,0.9979166666666666,4.758574985518718,0.9027777777777776,3.9983022591208406,0.9583333333333331,4.758574985518718,0.739766081871345
93,4.169880890451811,0.998611111111111,4.81029862666566,0.9038194444444444,4.041762066285197,0.9701388888888888,4.81029862666566,0.7489035087719298
94,4.214718319381401,0.998611111111111,4.862022267812603,0.904861111111111,4.085221873449554,0.982986111111111,4.862022267812603,0.7587719298245613
95,4.25955574831099,0.9989583333333332,4.913745908959545,0.9072916666666666,4.128681680613911,0.9940972222222222,4.913745908959545,0.7722953216374269
96,4.30439317724058,0.9989583333333332,4.965469550106488,0.9121527777777776,4.172141487778268,0.9965277777777776,4.965469550106488,0.8044590643274854
97,4.349230606170169,0.9993055555555554,5.017193191253431,0.9166666666666666,4.215601294942625,0.9989583333333332,5.017193191253431,0.8388157894736842
98,4.394068035099759,0.9996527777777776,5.068916832400373,0.9201388888888888,4.259061102106982,0.9993055555555554,5.068916832400373,0.8753654970760234
99,4.438905464029348,1.0,5.120640473547316,1.0,4.30252090927134,1.0,5.120640473547316,1.0


==> figs/plots/hist_mcs_scenario_32_2.tikz <==
\documentclass{standalone}

\usepackage[utf8]{inputenc} % Use this if the file is encoded with utf-8
\usepackage{lmodern}  % Very good to use with the fontenc package to generate good PDFs
\usepackage[T1]{fontenc}  % Important. See http://tex.stackexchange.com/questions/664/why-should-i-use-usepackaget1fontenc
\usepackage{amsmath,amssymb} % Part of AMS-LaTeX
% One of the good things of the amsmath package is the math enviroments matrix, pmatrix, bmatrix, Bmatrix, vmatrix and Vmatrix
\usepackage{tikz}
\usetikzlibrary{positioning}
\usetikzlibrary{shadows}
\usetikzlibrary{backgrounds}
\usetikzlibrary{shapes}
\usetikzlibrary{shapes.multipart}
\usetikzlibrary{matrix}
\usetikzlibrary{intersections}
\usetikzlibrary{fit}
\usetikzlibrary{calc}
% \usetikzlibrary{decorations.pathmorphing}
\usetikzlibrary{decorations.pathreplacing}

\usepackage{pgfplots}
\pgfplotsset{compat=1.17}

% My custom package with my math definitions
%\usepackage{MathDefinitions}

\input{plot_common_definitions}

\def\plotsDataPath{data2}

\begin{document}
	\begin{tikzpicture}
		\begin{axis}[mcs axis options,
			ylabel=CDF,
			ymax = 60,
			ytick = {0,10,...,60},
			legend style={
				legend pos=north west,
				%    	at = {(0.5, 1.05)},
				%    	anchor = south,
				%    	legend columns = 2
			}
			]
			\pgfplotstableread [col sep=comma]
			{\plotsDataPath/mcs/mcs_scenario_NCR_32_BS_2.csv}\tableData
			
			% xxxxxxxxxx Legends xxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxx
			\addlegendimage{ack bar style}
			\addlegendentry{ACKs}
			\addlegendimage{nack bar style}
			\addlegendentry{NACKs}
			% xxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxx
			
			\draw[black, opacity=0.4, fill=blue,sharp plot,dashed] (-1, 10) -- (16, 10) ;
			\fill[gray, opacity=0.1] (-1, -1) -- (-1, 10) -- (16, 10) -- (16, -1) -- cycle;
			
%			\node[gray, anchor=south west, inner sep=0, font={\tiny}] at (1, 10) {Target BLER = 10\%};
%			\node[ black, anchor=south west, inner sep=0pt, font={\footnotesize}] (target) at (8, 17) {Target BLER = 10\%};
%			\draw[-stealth, black, line width=1pt] (target.west) to[out=180, in=90] (7, 10);
			
			\addplot[ack bar style, skip coords between index={0}{1}]
			table[x=MCS, y=percentage_acks] from \tableData;
			
			\addplot[nack bar style]
			table[x=MCS, y=percentage_nacks] from \tableData;
			
		\end{axis}
	\end{tikzpicture}
	
\end{document}

%%% Local Variables:
%%% mode: tikz
%%% TeX-PDF-mode: t
%%% TeX-master: t
%%% End:

